Case study of SARS-CoV-2 transmission risk assessment in indoor environments using cloud computing resources

Complex flow simulations are conventionally performed on HPC clusters. However, the limited availability of HPC resources and steep learning curve of executing on traditional supercomputer infrastructure has drawn attention towards deploying flow simulation software on the cloud. We showcase how a complex computational framework -- that can evaluate COVID-19 transmission risk in various indoor classroom scenarios -- can be abstracted and deployed on cloud services. The availability of such cloud-based personalized planning tools can enable educational institutions, medical institutions, public sector workers (courthouses, police stations, airports, etc.), and other entities to comprehensively evaluate various in-person interaction scenarios for transmission risk. We deploy the simulation framework on the Azure cloud framework, utilizing the Dendro-kT mesh generation tool and PETSc solvers. The cloud abstraction is provided by RocketML cloud infrastructure. We compare the performance of the cloud machines with state-of-the-art HPC machine TACC Frontera. Our results suggest that cloud-based HPC resources are a viable strategy for a diverse array of end-users to rapidly and efficiently deploy simulation software.

==> Data/Channel/LinearSS.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)
10_12_1.txt	224	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	2.8099	2.83775	2.88327	0.000900745	0.0398944	0.0748026	1.23454	1.24949	1.27846	0.708346	0.717773	0.733575	0	0	0	0.626768	0.630143	0.640977
10_12_1.txt	448	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	1.39862	1.42065	1.44983	0.000341654	0.0257466	0.0495732	0.613696	0.626568	0.642675	0.351584	0.360929	0.36959	0	0	0	0.3129	0.314875	0.330382
10_12_1.txt	896	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.647718	0.715081	0.732701	0.000736237	0.017626	0.0806634	0.289033	0.31625	0.32626	0.16462	0.182276	0.187357	0	0	0	0.14132	0.157553	0.17431
10_12_1.txt	1792	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.329249	0.360139	0.377934	0.000321627	0.0139435	0.0393686	0.147808	0.159804	0.164603	0.0841832	0.0921146	0.0958452	0	0	0	0.0707238	0.0787443	0.100012
10_12_1.txt	3584	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.162253	0.181735	0.187654	0.000179768	0.00496493	0.0248697	0.0735595	0.0810029	0.0860689	0.0409923	0.0468553	0.0504551	0	0	0	0.0349693	0.0392271	0.0409448
10_12_1.txt	7168	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.0845017	0.0932433	0.0971537	0.000132322	0.00422901	0.0137074	0.0383091	0.0418181	0.0445015	0.021466	0.0243383	0.0270538	0	0	0	0.0173001	0.0196389	0.0215514
10_12_1.txt	14336	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.0430636	0.0483975	0.0513678	0.000195265	0.00350838	0.00945497	0.0200939	0.0220028	0.0237906	0.010675	0.0126964	0.0135517	0	0	0	0.00867653	0.00983419	0.012517
10_12_1.txt	28672	1000	1	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.0230796	0.0257466	0.0279729	0.000268698	0.00190644	0.00447106	0.0112195	0.0122361	0.013711	0.0054729	0.0065083	0.00708055	0	0	0	0.00443745	0.00493032	0.00657058


==> Data/Channel/LinearWS.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)
9_10_1.txt	28	1000	1	0	0	0	0	981304	0	0	0	0	0	0	0	0	0	0	0	0	0	1.56431	1.57152	1.58202	0.00164104	0.0118409	0.018548	0.699033	0.702918	0.708334	0.378287	0.380471	0.384305	0	0	0	0.358154	0.360037	0.361986
9_10_1.txt	224	1000	1	0	0	0	0	7850432	0	0	0	0	0	0	0	0	0	0	0	0	0	1.60631	1.61888	1.64448	0.000998735	0.022328	0.038614	0.725327	0.732466	0.742684	0.38908	0.393727	0.40076	0	0	0	0.35772	0.359854	0.366682
9_10_1.txt	1792	1000	1	0	0	0	0	62803456	0	0	0	0	0	0	0	0	0	0	0	0	0	1.63631	1.6729	1.70893	0.000895262	0.0311788	0.0688169	0.745293	0.768047	0.786496	0.399019	0.410468	0.41878	0	0	0	0.351516	0.359226	0.390881
9_10_1.txt	14336	1000	1	0	0	0	0	502427648	0	0	0	0	0	0	0	0	0	0	0	0	0	1.58396	1.72361	1.83075	0.00127196	0.0767382	0.192156	0.747308	0.802651	0.829461	0.393404	0.426216	0.451913	0	0	0	0.316303	0.357906	0.477093


==> Data/Channel/QuadWS.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)
9_10_2.txt	28	1000	2	0	0	0	0	981304	0	0	0	0	0	0	0	0	0	0	0	0	0	6.82305	6.9118	7.05724	0.0011282	0.132598	0.231303	3.6766	3.73874	3.82959	1.96697	1.98629	2.00934	0	0	0	0.984057	0.988082	1.00099
9_10_2.txt	224	1000	2	0	0	0	0	7850432	0	0	0	0	0	0	0	0	0	0	0	0	0	7.1858	7.41877	7.59237	0.00430083	0.178329	0.41731	3.92451	4.06884	4.17111	2.076	2.10955	2.15568	0	0	0	0.976158	0.981125	0.990274
9_10_2.txt	1792	1000	2	0	0	0	0	62803456	0	0	0	0	0	0	0	0	0	0	0	0	0	7.42989	7.83293	8.04103	0.00223804	0.205592	0.617346	4.09593	4.36744	4.48726	2.14712	2.23193	2.29459	0	0	0	0.973287	0.98203	1.03701
9_10_2.txt	14336	1000	2	0	0	0	0	502427648	0	0	0	0	0	0	0	0	0	0	0	0	0	7.77061	8.19784	8.53111	0.00210476	0.287191	0.772025	4.32926	4.62572	4.82209	2.26489	2.35636	2.46412	0	0	0	0.969101	0.978372	1.07817


==> Data/Channel/QuadraticSS.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)
10_12_2.txt	224	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	12.8777	13.1465	13.4828	0.00219607	0.305335	0.606951	6.89126	7.09799	7.29551	3.86943	3.94967	4.05368	0	0	0	1.67112	1.68045	1.78582
10_12_2.txt	448	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	6.28985	6.49539	6.81531	0.00240397	0.296755	0.529524	3.36937	3.49849	3.71816	1.90004	1.96869	2.04501	0	0	0	0.834081	0.839013	0.893181
10_12_2.txt	896	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	3.08641	3.24154	3.35466	0.00132346	0.0997662	0.265715	1.65608	1.74535	1.81587	0.928393	0.987826	1.02597	0	0	0	0.417178	0.420333	0.442446
10_12_2.txt	1792	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	1.49458	1.62724	1.68831	0.00170755	0.0589443	0.195654	0.797901	0.877235	0.912988	0.445398	0.497466	0.516847	0	0	0	0.208049	0.210258	0.224644
10_12_2.txt	3584	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.74712	0.816552	0.848556	0.000755548	0.0319994	0.104123	0.399734	0.440735	0.458916	0.223723	0.250496	0.261752	0	0	0	0.103492	0.104805	0.112138
10_12_2.txt	7168	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.379153	0.413087	0.430695	0.000264406	0.0162561	0.0520501	0.203378	0.223526	0.239881	0.113578	0.126874	0.133431	0	0	0	0.0516458	0.0524063	0.060842
10_12_2.txt	14336	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.191824	0.209891	0.221562	0.000372887	0.0114961	0.0316319	0.102955	0.113702	0.124554	0.0577638	0.0647036	0.0691073	0	0	0	0.0257587	0.026221	0.0307198
10_12_2.txt	28672	1000	2	0	0	0	0	13559408	0	0	0	0	0	0	0	0	0	0	0	0	0	0.0991247	0.109068	0.116604	0.000183105	0.00748152	0.0232122	0.0545199	0.0606158	0.0664344	0.0289578	0.0326446	0.0358455	0	0	0	0.0128865	0.0132452	0.0152924


==> Data/Computation.txt <==
Re, Drag
1, 27.813   
100,0.97
2E+06,0.182
10000,0.465
400000,0.19 
160000,0.506384659

==> Data/Convergence.txt <==
h L2Omega      LinfOmega L1Bnd   LInfBoundary
3 0.000641664 0.0012416 4.11462 0.000679895
4 0.000155082 0.000355351 0.915752 0.000173085
5 3.85641e-05 9.52005e-05 0.297049 8.50238e-05
6 9.49683e-06 3.04482e-05 0.0751128 2.12896e-05
7 2.35583e-06 9.95722e-06 0.0216687 1.16865e-05
8 5.78303e-07 3.16017e-06 0.00498842 1.97385e-06
9 1.45981e-07 1.32407e-06 0.00180662 1.73863e-06
10 3.59596e-08 3.62677e-07 0.000380858 3.05747e-07


==> Data/DofTest.txt <==
Refinement NodesNoCarved ElementsNoCarved NodesCarved ElementsCarved
#8           8177       10903                 8599         9005         
#9           27040        39204               27977        29442     
#10          101223      150455             103170        106498       
11         525413     721081              403936      411038
12          2099965      2886699         1595901     1610155
13          8417893      11572803        6353601     6382864
14          33675666     46309841        25341340    25400015

==> Data/DofTestDragon.txt <==
Refinement NodesNoCarved ElementsNoCarved NodesCarved ElementsCarved
    
11          18590037       25212202          13617899      13715366
12          76262722      103146464         54987875     55199648
13          310370664      418618243       219203412    219637240
#14          33675666     46309841        25341340    25400015

==> Data/DragCrisis/Achenbach.txt <==
Re,Drag
54763.818678216456, 0.4987124463519314
65448.48253232726, 0.5030042918454937
97151.09473235266, 0.5072961373390559
117795.77318070568, 0.5111587982832618
143517.13818101858, 0.513304721030043
174854.90689103273, 0.5115879828326181
214064.1462244912, 0.5111587982832619
259552.93333801572, 0.5021459227467812
280348.8279369437, 0.4858369098712447
314708.12087195285, 0.4665236051502146
323936.77265187836, 0.44721030042918464
331833.70960071654, 0.4266094420600859
335046.12737109966, 0.40858369098712455
341564.5603530298, 0.38626609442060095
343213.88838551636, 0.36824034334763955
349891.22785355523, 0.34763948497854086
348209.81159987557, 0.3313304721030044
353278.45695517486, 0.3085836909871245
349891.22785355523, 0.2901287553648069
354984.34840283426, 0.26909871244635203
353278.45695517486, 0.25107296137339064
353278.45695517486, 0.2291845493562233
354984.34840283426, 0.21072961373390564
351580.76323692047, 0.18969957081545075
360151.6059263055, 0.13175965665236067
361890.68605506764, 0.10815450643776836
363638.1637576417, 0.09098712446351942
365394.079583767, 0.09227467811158807
374301.663567919, 0.07854077253218894
389007.66522856854, 0.06909871244635202
424243.3688236207, 0.06394849785407741
467149.692107377, 0.06480686695278981
545006.4896286235, 0.07210300429184557
597242.3939780555, 0.07553648068669538
626716.5012764838, 0.08111587982832624
767250.6031195107, 0.09098712446351942
865443.0481661406, 0.101716738197425
1074931.4094515673, 0.11416309012875547
1236090.330782555, 0.12274678111587994
1498760.4271147419, 0.1347639484978541
1690571.2256715263, 0.1442060085836911
1981851.591245512, 0.15321888412017182
2414599.955456137, 0.165236051502146
2941841.3420273713, 0.1708154506437769
3448711.8060186305, 0.17596566523605156
4324971.635754173, 0.18412017167381978
5119234.46361966, 0.18669527896995713
6297427.552090007, 0.18841201716738204


==> Data/DragCrisis/Almedij.txt <==
Re, Drag
1000,0.435774618909391
1500,0.415933326249616
2000,0.411541949329888
2500,0.411163216594989
3000,0.412004997445339
3500,0.413267542964999
4000,0.414678727758559
4500,0.416132468606527
5000,0.417583202890491
5500,0.419010160397459
6000,0.420403701437564
6500,0.421759550587327
7000,0.423076158500928
7500,0.424353412176966
8000,0.425591969156767
8500,0.426792898244228
9000,0.427957478702319
9500,0.429087085039588
10000,0.43018311977387
10500,0.431246973947513
11000,0.43228000411787
11500,0.433283519333773
12000,0.434258774258504
12500,0.435206966112239
13000,0.436129233994347
13500,0.437026659679396
14000,0.437900269308701
14500,0.438751035604646
15000,0.439579880366031
15500,0.440387677087318
16000,0.441175253600178
16500,0.44194339467233
17000,0.442692844523167
17500,0.443424309231953
18000,0.444138459025365
18500,0.444835930438465
19000,0.445517328348047
19500,0.446183227880475
20000,0.446834176198148
20500,0.447470694169968
21000,0.448093277931847
21500,0.44870240034364
22000,0.44929851234892
22500,0.449882044243946
23000,0.450453406861935
23500,0.451012992678511
24000,0.451561176843852
24500,0.452098318146764
25000,0.45262475991555
25500,0.453140830860227
26000,0.453646845860314
26500,0.454143106702119
27000,0.454629902769151
27500,0.455107511689022
28000,0.455576199939952
28500,0.456036223419733
29000,0.456487827979818
29500,0.456931249926981
30000,0.457366716494798
30500,0.457794446287052
31000,0.458214649694989
31500,0.458627529290193
32000,0.45903328019475
32500,0.459432090430207
33000,0.459824141246744
33500,0.460209607433865
34000,0.460588657613804
34500,0.460961454518787
35000,0.461328155253163
35500,0.461688911541387
36000,0.462043869962733
36500,0.462393172173576
37000,0.462736955118011
37500,0.463075351227524
38000,0.463408488610382
38500,0.463736491231361
39000,0.464059479082398
39500,0.464377568344686
40000,0.464690871542744
40500,0.464999497690898
41000,0.465303552432633
41500,0.465603138173213
42000,0.465898354205962
42500,0.466189296832544
43000,0.466476059477597
43500,0.466758732798019
44000,0.46703740478721
44500,0.467312160874526
45000,0.46758308402023
45500,0.467850254806157
46000,0.468113751522333
46500,0.468373650249753
47000,0.468630024939525
47500,0.468882947488568
48000,0.469132487812032
48500,0.469378713912615
49000,0.469621691946934
49500,0.469861486289091
50000,0.47009815959158
50500,0.47033177284366
51000,0.470562385427328
51500,0.470790055170993
52000,0.471014838400976
52500,0.471236789990933
53000,0.471455963409302
53500,0.471672410764863
54000,0.471886182850504
54500,0.472097329185272
55000,0.472305898054795
55500,0.472511936550136
56000,0.472715490605167
56500,0.472916605032514
57000,0.47311532355815
57500,0.47331168885468
58000,0.473505742573396
58500,0.473697525375139
59000,0.473887076960023
59500,0.474074436096079
60000,0.47425964064685
60500,0.474442727597996
61000,0.474623733082944
61500,0.474802692407616
62000,0.474979640074287
62500,0.475154609804602
63000,0.475327634561777
63500,0.475498746572036
64000,0.475667977345298
64500,0.475835357695148
65000,0.47600091775813
65500,0.476164687012369
66000,0.476326694295569
66500,0.476486967822389
67000,0.476645535201244
67500,0.476802423450532
68000,0.476957659014316
68500,0.477111267777485
69000,0.477263275080403
69500,0.477413705733078
70000,0.477562584028844
70500,0.477709933757605
71000,0.477855778218625
71500,0.478000140232894
72000,0.478143042155089
72500,0.478284505885124
73000,0.478424552879324
73500,0.478563204161209
74000,0.478700480331929
74500,0.47883640158033
75000,0.47897098769268
75500,0.479104258062064
76000,0.479236231697437
76500,0.47936692723237
77000,0.479496362933473
77500,0.479624556708518
78000,0.479751526114256
78500,0.479877288363939
79000,0.480001860334553
79500,0.480125258573766
80000,0.480247499306586
80500,0.480368598441751
81000,0.480488571577828
81500,0.480607434009052
82000,0.48072520073088
82500,0.480841886445278
83000,0.480957505565734
83500,0.481072072222004
84000,0.481185600264576
84500,0.481298103268868
85000,0.481409594539144
85500,0.481520087112157
86000,0.481629593760503
86500,0.481738126995696
87000,0.481845699070943
87500,0.481952321983639
88000,0.48205800747754
88500,0.482162767044647
89000,0.482266611926761
89500,0.482369553116718
90000,0.482471601359297
90500,0.482572767151773
91000,0.48267306074413
91500,0.482772492138902
92000,0.482871071090634
92500,0.48296880710496
93000,0.483065709437273
93500,0.48316178709097
94000,0.483257048815267
94500,0.483351503102556
95000,0.483445158185289
95500,0.483538022032373
96000,0.483630102345043
96500,0.483721406552205
97000,0.483811941805221
97500,0.483901714972101
98000,0.483990732631091
98500,0.484079001063615
99000,0.484166526246554
99500,0.484253313843824
100000,0.484339369197212
100500,0.484424697316461
101000,0.484509302868533
101500,0.484593190166048
102000,0.484676363154826
102500,0.484758825400513
103000,0.484840580074242
103500,0.48492162993727
104000,0.48500197732456
104500,0.485081624127251
105000,0.485160571773954
105500,0.485238821210836
106000,0.485316372880416
106500,0.485393226699029
107000,0.48546938203288
107500,0.485544837672635
108000,0.485619591806471
108500,0.485693641991518
109000,0.48576698512362
109500,0.485839617405335
110000,0.485911534312093
110500,0.485982730556429
111000,0.486053200050212
111500,0.486122935864768
112000,0.486191930188809
112500,0.486260174284081
113000,0.486327658438616
113500,0.486394371917494
114000,0.486460302911016
114500,0.486525438480161
115000,0.486589764499234
115500,0.486653265595579
116000,0.486715925086237
116500,0.486777724911445
117000,0.486838645564823
117500,0.486898666020159
118000,0.48695776365463
118500,0.487015914168351
119000,0.487073091500114
119500,0.487129267739177
120000,0.487184413032982
120500,0.487238495490652
121000,0.487291481082147
121500,0.487343333532935
122000,0.487394014214047
122500,0.487443482027395
123000,0.487491693286213
123500,0.487538601590502
124000,0.487584157697368
124500,0.487628309386135
125000,0.487671001318125
125500,0.487712174891017
126000,0.487751768087709
126500,0.487789715319582
127000,0.487825947264151
127500,0.48786039069702
128000,0.487892968318162
128500,0.487923598572483
129000,0.48795219546473
129500,0.487978668368778
130000,0.488002921831375
130500,0.488024855370479
131000,0.48804436326833
131500,0.48806133435945
132000,0.488075651813833
132500,0.488087192915597
133000,0.488095828837464
133500,0.488101424411469
134000,0.48810383789638
134500,0.488102920742371
135000,0.48809851735358
135500,0.488090464849253
136000,0.488078592824278
136500,0.488062723110002
137000,0.488042669536321
137500,0.488018237696155
138000,0.487989224713522
138500,0.487955419016553
139000,0.487916600116916
139500,0.487872538397244
140000,0.487822994908309
140500,0.487767721177814
141000,0.487706459032832
141500,0.487638940438064
142000,0.487564887352226
142500,0.487484011605055
143000,0.487396014797534
143500,0.487300588228098
144000,0.487197412847745
144500,0.487086159247045
145000,0.48696648767823
145500,0.486838048115606
146000,0.486700480357628
146500,0.486553414174053
147000,0.486396469501635
147500,0.486229256691815
148000,0.486051376813867
148500,0.4858624220169
149000,0.485661975954006
149500,0.485449614271721
150000,0.485224905167762
150500,0.484987410019759
151000,0.484736684087395
151500,0.484472277290008
152000,0.484193735061273
152500,0.483900599282086
153000,0.483592409292212
153500,0.483268702980636
154000,0.48292901795384
154500,0.482572892780503
155000,0.48219986831027
155500,0.48180948906339
156000,0.481401304687103
156500,0.480974871473697
157000,0.480529753934184
157500,0.480065526420567
158000,0.47958177478867
158500,0.479078098092548
159000,0.478554110300567
159500,0.478009442022358
160000,0.477443742235072
160500,0.476856679996643
161000,0.47624794613318
161500,0.475617254887147
162000,0.474964345512689
162500,0.474288983804308
163000,0.473590963545121
163500,0.472870107861157
164000,0.472126270468568
164500,0.471359336801213
165000,0.470569225006903
165500,0.469755886801585
166000,0.468919308171887
166500,0.46805950991782
167000,0.4671765480289
167500,0.466270513888547
168000,0.465341534303352
168500,0.464389771355555
169000,0.463415422078908
169500,0.462418717959906
170000,0.461399924268195
170500,0.46035933922168
171000,0.459297292993536
171500,0.458214146569875
172000,0.457110290468211
172500,0.455986143328122
173000,0.454842150386597
173500,0.453678781851378
174000,0.452496531186348
174500,0.451295913323425
175000,0.450077462815727
175500,0.448841731946803
176000,0.447589288810598
176500,0.44632071537652
177000,0.445036605553461
177500,0.443737563266009
178000,0.442424200555327
178500,0.441097135716275
179000,0.439756991481402
179500,0.438404393261398
180000,0.437039967450517
180500,0.435664339804355
181000,0.434278133896275
181500,0.432881969657653
182000,0.431476462006028
182500,0.430062219564214
183000,0.428639843472421
183500,0.42720992629451
184000,0.425773051018639
184500,0.424329790151757
185000,0.422880704906701
185500,0.421426344480001
186000,0.419967245417946
186500,0.418503931067986
187000,0.417036911112126
187500,0.415566681178679
188000,0.414093722528414
188500,0.412618501811023
189000,0.411141470887612
189500,0.409663066714912
190000,0.408183711286812
190500,0.406703811628874
191000,0.405223759841511
191500,0.403743933187604
192000,0.402264694220443
192500,0.400786390948015
193000,0.39930935702981
193500,0.39783391200249
194000,0.396360361530946
194500,0.394888997681466
195000,0.393420099213907
195500,0.391953931889989
196000,0.39049074879501
196500,0.389030790670487
197000,0.387574286255394
197500,0.386121452633904
198000,0.384672495587661
198500,0.383227609950837
199000,0.381786979966373
199500,0.380350779641939
200000,0.37891917310435
200500,0.377492314951259
201000,0.376070350599136
201500,0.374653416626607
202000,0.373241641112399
202500,0.371835143967203
203000,0.37043403725888
203500,0.369038425530535
204000,0.367648406111043
204500,0.366264069417711
205000,0.364885499250814
205500,0.363512773079811
206000,0.362145962321098
206500,0.36078513260721
207000,0.35943034404743
207500,0.3580816514798
208000,0.356739104714561
208500,0.35540274876909
209000,0.354072624094413
209500,0.352748766793426
210000,0.351431208830934
210500,0.350119978235672
211000,0.348815099294481
211500,0.347516592738788
212000,0.346224475923612
212500,0.344938762999264
213000,0.343659465075956
213500,0.342386590381522
214000,0.341120144412455
214500,0.339860130078476
215000,0.338606547840844
215500,0.337359395844618
216000,0.336118670045077
216500,0.334884364328513
217000,0.333656470627592
217500,0.332434979031494
218000,0.331219877891028
218500,0.330011153918906
219000,0.328808792285381
219500,0.327612776709428
220000,0.326423089545641
220500,0.32523971186703
221000,0.32406262354389
221500,0.322891803318895
222000,0.321727228878593
222500,0.320568876921439
223000,0.31941672322253
223500,0.318270742695183
224000,0.31713090944948
224500,0.31599719684794
225000,0.314869577558423
225500,0.313748023604405
226000,0.312632506412736
226500,0.311522996858993
227000,0.310419465310551
227500,0.309321881667455
228000,0.30823021540122
228500,0.307144435591637
229000,0.306064510961678
229500,0.304990409910606
230000,0.303922100545352
230500,0.302859550710257
231000,0.301802728015253
231500,0.300751599862546
232000,0.299706133471893
232500,0.29866629590452
233000,0.297632054085759
233500,0.296603374826462
234000,0.295580224843245
234500,0.294562570777633
235000,0.293550379214145
235500,0.292543616697375
236000,0.29154224974812
236500,0.290546244878605
237000,0.289555568606837
237500,0.288570187470144
238000,0.287590068037934
238500,0.286615176923707
239000,0.285645480796365
239500,0.284680946390853
240000,0.283721540518163
240500,0.282767230074728
241000,0.281817982051248
241500,0.280873763540961
242000,0.279934541747405
242500,0.27900028399168
243000,0.27807095771924
243500,0.277146530506252
244000,0.276226970065519
244500,0.275312244252008
245000,0.274402321068003
245500,0.273497168667888
246000,0.272596755362594
246500,0.271701049623716
247000,0.270810020087328
247500,0.269923635557497
248000,0.26904186500953
248500,0.26816467759295
249000,0.267292042634223
249500,0.266423929639258
250000,0.265560308295669
250500,0.264701148474835
251000,0.263846420233757
251500,0.262996093816725
252000,0.262150139656801
252500,0.261308528377133
253000,0.260471230792116
253500,0.259638217908384
254000,0.258809460925674
254500,0.257984931237543
255000,0.25716460043196
255500,0.256348440291773
256000,0.255536422795068
256500,0.25472852011541
257000,0.253924704621988
257500,0.25312494887966
258000,0.252329225648909
258500,0.251537507885711
259000,0.25074976874132
259500,0.249965981561984
260000,0.249186119888583
260500,0.248410157456197
261000,0.247638068193622
261500,0.246869826222811
262000,0.246105405858275
262500,0.245344781606417
263000,0.244587928164826
263500,0.243834820421525
264000,0.24308543345417
264500,0.242339742529214
265000,0.241597723101035
265500,0.24085935081102
266000,0.240124601486628
266500,0.239393451140417
267000,0.23866587596904
267500,0.237941852352224
268000,0.237221356851718
268500,0.236504366210219
269000,0.235790857350281
269500,0.235080807373206
270000,0.234374193557914
270500,0.233670993359799
271000,0.232971184409576
271500,0.232274744512104
272000,0.231581651645211
272500,0.2308918839585
273000,0.230205419772146
273500,0.229522237575693
274000,0.228842316026833
274500,0.228165633950188
275000,0.227492170336082
275500,0.226821904339313
276000,0.226154815277917
276500,0.225490882631932
277000,0.22483008604216
277500,0.224172405308931
278000,0.223517820390858
278500,0.222866311403603
279000,0.222217858618636
279500,0.221572442461999
280000,0.220930043513069
280500,0.220290642503327
281000,0.219654220315128
281500,0.219020757980472
282000,0.218390236679784
282500,0.217762637740692
283000,0.217137942636816
283500,0.216516132986552
284000,0.215897190551875
284500,0.215281097237132
285000,0.214667835087853
285500,0.21405738628956
286000,0.213449733166586
286500,0.2128448581809
287000,0.212242743930936
287500,0.211643373150435
288000,0.211046728707281
288500,0.210452793602363
289000,0.209861550968423
289500,0.209272984068932
290000,0.208687076296956
290500,0.208103811174042
291000,0.207523172349102
291500,0.206945143597315
292000,0.206369708819027
292500,0.205796852038668
293000,0.205226557403666
293500,0.204658809183381
294000,0.20409359176804
294500,0.203530889667681
295000,0.202970687511107
295500,0.202412970044847
296000,0.201857722132124
296500,0.201304928751837
297000,0.200754574997542
297500,0.200206646076451
298000,0.199661127308432
298500,0.19911800412502
299000,0.198577262068439
299500,0.198038886790628
300000,0.197502864052278
300500,0.196969179721875
301000,0.196437819774755
301500,0.195908770292162
302000,0.19538201746032
302500,0.194857547569509
303000,0.194335347013151
303500,0.193815402286905
304000,0.193297699987766
304500,0.192782226813177
305000,0.192268969560147
305500,0.191757915124377
306000,0.191249050499392
306500,0.190742362775686
307000,0.190237839139869
307500,0.189735466873828
308000,0.189235233353888
308500,0.188737126049987
309000,0.18824113252486
309500,0.187747240433221
310000,0.187255437520965
310500,0.186765711624366
311000,0.186278050669294
311500,0.185792442670427
312000,0.185308875730483
312500,0.184827338039448
313000,0.184347817873819
313500,0.183870303595851
314000,0.183394783652808
314500,0.182921246576234
315000,0.182449680981209
315500,0.181980075565637
316000,0.181512419109519
316500,0.181046700474248
317000,0.180582908601903
317500,0.180121032514551
318000,0.17966106131356
318500,0.179202984178913
319000,0.178746790368528
319500,0.178292469217593
320000,0.177840010137896
320500,0.177389402617174
321000,0.176940636218451
321500,0.176493700579403
322000,0.176048585411714
322500,0.17560528050044
323000,0.17516377570339
323500,0.174724060950498
324000,0.174286126243209
324500,0.173849961653873
325000,0.173415557325142
325500,0.172982903469367
326000,0.172551990368012
326500,0.172122808371067
327000,0.171695347896464
327500,0.171269599429507
328000,0.1708455535223
328500,0.170423200793185
329000,0.170002531926181
329500,0.169583537670432
330000,0.169166208839663
330500,0.168750536311631
331000,0.168336511027593
331500,0.167924123991771
332000,0.167513366270826
332500,0.167104228993338
333000,0.166696703349284
333500,0.166290780589533
334000,0.16588645202533
334500,0.165483709027804
335000,0.165082543027462
335500,0.1646829455137
336000,0.164284908034315
336500,0.163888422195022
337000,0.163493479658971
337500,0.163100072146281
338000,0.162708191433562
338500,0.162317829353454
339000,0.161928977794166
339500,0.161541628699018
340000,0.161155774065992
340500,0.160771405947278
341000,0.160388516448839
341500,0.160007097729964
342000,0.159627142002837
342500,0.159248641532104
343000,0.158871588634447
343500,0.158495975678161
344000,0.158121795082733
344500,0.15774903931843
345000,0.157377700905885
345500,0.157007772415692
346000,0.156639246468
346500,0.156272115732115
347000,0.155906372926105
347500,0.155542010816403
348000,0.155179022217425
348500,0.15481739999118
349000,0.154457137046891
349500,0.154098226340615
350000,0.153740660874871
350500,0.15338443369827
351000,0.153029537905141
351500,0.152675966635178
352000,0.152323713073067
352500,0.151972770448141
353000,0.151623132034015
353500,0.151274791148244
354000,0.150927741151968
354500,0.150581975449575
355000,0.150237487488356
355500,0.149894270758165
356000,0.149552318791089
356500,0.149211625161114
357000,0.148872183483796
357500,0.148533987415936
358000,0.148197030655254
358500,0.147861306940077
359000,0.147526810049013
359500,0.147193533800643
360000,0.14686147205321
360500,0.146530618704307
361000,0.146200967690573
361500,0.145872512987393
362000,0.145545248608595
362500,0.145219168606153
363000,0.144894267069896
363500,0.144570538127211
364000,0.144247975942757
364500,0.143926574718179
365000,0.143606328691821
365500,0.143287232138448
366000,0.142969279368966
366500,0.142652464730142
367000,0.142336782604337
367500,0.142022227409228
368000,0.141708793597544
368500,0.141396475656797
369000,0.141085268109017
369500,0.140775165510491
370000,0.140466162451507
370500,0.140158253556091
371000,0.139851433481754
371500,0.139545696919244
372000,0.139241038592288
372500,0.13893745325735
373000,0.138634935703383
373500,0.138333480751586
374000,0.138033083255159
374500,0.137733738099069
375000,0.13743544019981
375500,0.137138184505167
376000,0.136841965993985
376500,0.136546779675936
377000,0.136252620591292
377500,0.135959483810697
378000,0.135667364434942
378500,0.135376257594744
379000,0.13508615845052
379500,0.134797062192175
380000,0.13450896403888
380500,0.134221859238859
381000,0.133935743069174
381500,0.133650610835517
382000,0.133366457871998
382500,0.133083279540935
383000,0.132801071232655
383500,0.132519828365284
384000,0.13223954638455
384500,0.131960220763575
385000,0.131681847002686
385500,0.131404420629212
386000,0.131127937197289
386500,0.130852392287671
387000,0.130577781507535
387500,0.13030410049029
388000,0.130031344895393
388500,0.12975951040816
389000,0.129488592739581
389500,0.129218587626139
390000,0.128949490829624
390500,0.128681298136959
391000,0.128414005360018
391500,0.128147608335451
392000,0.127882102924508
392500,0.127617485012865
393000,0.127353750510455
393500,0.127090895351295
394000,0.12682891549332
394500,0.126567806918213
395000,0.126307565631241
395500,0.126048187661091
396000,0.125789669059707
396500,0.12553200590213
397000,0.12527519428634
397500,0.125019230333093
398000,0.124764110185769
398500,0.124509830010217
399000,0.1242563859946
399500,0.124003774349246
400000,0.123751991306491
400500,0.123501033120539
401000,0.123250896067309
401500,0.12300157644429
402000,0.122753070570398
402500,0.122505374785831
403000,0.12225848545193
403500,0.122012398951039
404000,0.121767111686362
404500,0.121522620081833
405000,0.121278920581975
405500,0.121036009651771
406000,0.120793883776524
406500,0.120552539461735
407000,0.120311973232968
407500,0.120072181635722
408000,0.119833161235309
408500,0.119594908616724
409000,0.119357420384524
409500,0.119120693162705
410000,0.118884723594587
410500,0.118649508342685
411000,0.118415044088603
411500,0.118181327532912
412000,0.117948355395037
412500,0.117716124413146
413000,0.117484631344039
413500,0.117253872963038
414000,0.117023846063883
414500,0.11679454745862
415000,0.116565973977506
415500,0.116338122468898
416000,0.116110989799159
416500,0.115884572852557
417000,0.115658868531168
417500,0.115433873754783
418000,0.115209585460811
418500,0.114986000604194
419000,0.114763116157312
419500,0.114540929109898
420000,0.114319436468957
420500,0.114098635258676
421000,0.113878522520346
421500,0.113659095312286
422000,0.113440350709763
422500,0.113222285804918
423000,0.113004897706695
423500,0.112788183540772
424000,0.112572140449491
424500,0.112356765591797
425000,0.112142056143172
425500,0.111928009295578
426000,0.111714622257398
426500,0.111501892253384
427000,0.111289816524604
427500,0.111078392328393
428000,0.11086761693831
428500,0.110657487644091
429000,0.110448001751615
429500,0.110239156582862
430000,0.110030949475887
430500,0.109823377784783
431000,0.109616438879661
431500,0.109410130146627
432000,0.109204448987759
432500,0.108999392821099
433000,0.108794959080637
433500,0.108591145216307
434000,0.108387948693986
434500,0.108185366995493
435000,0.107983397618599
435500,0.107782038077037
436000,0.107581285900517
436500,0.107381138634752
437000,0.107181593841478
437500,0.106982649098491
438000,0.106784301999686
438500,0.106586550155093
439000,0.106389391190934
439500,0.106192822749675
440000,0.105996842490088
440500,0.105801448087319
441000,0.105606637232966
441500,0.105412407635161
442000,0.105218757018655
442500,0.105025683124923
443000,0.104833183712266
443500,0.104641256555921
444000,0.104449899448192
444500,0.104259110198571
445000,0.104068886633887
445500,0.103879226598451
446000,0.103690127954213
446500,0.103501588580939
447000,0.103313606376385
447500,0.103126179256491
448000,0.102939305155583
448500,0.102752982026588
449000,0.102567207841258
449500,0.102381980590414
450000,0.102197298284194
450500,0.102013158952322
451000,0.101829560644386
451500,0.101646501430136
452000,0.101463979399791
452500,0.101281992664368
453000,0.101100539356024
453500,0.100919617628411
454000,0.100739225657062
454500,0.100559361639778
455000,0.100380023797046
455500,0.100201210372476
456000,0.100022919633251
456500,0.0998451498706042
457000,0.0996678994003199
457500,0.099491166563251
458000,0.0993149497258645
458500,0.0991392472808113
459000,0.0989640576475196
459500,0.0987893792728169
460000,0.0986152106315777
460500,0.0984415502274005
461000,0.0982683965933145
461500,0.0980957482925157
462000,0.0979236039191361
462500,0.0977519620990449
463000,0.0975808214906839
463500,0.0974101807859383
464000,0.0972400387110441
464500,0.0970703940275336
465000,0.0969012455332198
465500,0.0967325920632219
466000,0.0965644324910328
466500,0.0963967657296305
467000,0.0962295907326351
467500,0.0960629064955116
468000,0.0958967120568231
468500,0.0957310064995326
469000,0.0955657889523581
469500,0.0954010585911813
470000,0.0952368146405123
470500,0.0950730563750115
471000,0.0949097831210729
471500,0.0947469942584675
472000,0.0945846892220522
472500,0.0944228675035446
473000,0.094261528653366
473500,0.094100672282556
474000,0.0939402980647597
474500,0.093780405738292
475000,0.0936209951082781
475500,0.0934620660488778
476000,0.0933036185055908
476500,0.0931456524976499
477000,0.0929881681205036
477500,0.0928311655483896
478000,0.0926746450370044
478500,0.092518606926271
479000,0.092363051643207
479500,0.0922079797048981
480000,0.0920533917215783
480500,0.0918992883998215
481000,0.0917456705458475
481500,0.0915925390689449
482000,0.0914398949850164
482500,0.0912877394202472
483000,0.091136073614903
483500,0.0909848989272593
484000,0.0908342168376662
484500,0.0906840289527528
485000,0.0905343370097743
485500,0.0903851428811057
486000,0.090236448578887
486500,0.0900882562598214
487000,0.0899405682301325
487500,0.0897933869506836
488000,0.0896467150422615
488500,0.0895005552910314
489000,0.0893549106541631
489500,0.0892097842656353
490000,0.0890651794422194
490500,0.0889210996896469
491000,0.0887775487089644
491500,0.0886345304030781
492000,0.088492048883492
492500,0.0883501084772416
493000,0.0882087137340274
493500,0.088067869433548
494000,0.0879275805930377
494500,0.0877878524750087
495000,0.0876486905951997
495500,0.0875101007307326
496000,0.0873720889284777
496500,0.0872346615136267
497000,0.0870978250984755
497500,0.0869615865914135
498000,0.0868259532061199
498500,0.0866909324709638
499000,0.0865565322386055
499500,0.0864227606957966
500000,0.0862896263733723
500500,0.0861571381564328
501000,0.0860253052947062
501500,0.0858941374130857
502000,0.0857636445223329
502500,0.0856338370299375
503000,0.0855047257511218
503500,0.0853763219199783
504000,0.0852486372007257
504500,0.0851216836990686
505000,0.0849954739736427
505500,0.0848700210475274
506000,0.0847453384198041
506500,0.0846214400771382
507000,0.0844983405053583
507500,0.0843760547010073
508000,0.0842545981828342
508500,0.0841339870031951
509000,0.0840142377593294
509500,0.0838953676044733
510000,0.0837773942587708
510500,0.0836603360199399
511000,0.0835442117736482
511500,0.0834290410035482
512000,0.083314843800923
512500,0.0832016408738842
513000,0.0830894535560672
513500,0.0829783038147605
514000,0.0828682142584053
514500,0.0827592081433979
515000,0.0826513093801241
515500,0.0825445425381504
516000,0.0824389328504969
516500,0.0823345062169106
517000,0.0822312892060564
517500,0.0821293090565413
518000,0.0820285936766826
518500,0.0819291716429317
519000,0.0818310721968605
519500,0.0817343252406179
520000,0.081638961330762
520500,0.0815450116703723
521000,0.081452508099348
521500,0.0813614830827971
522000,0.0812719696974223
522500,0.0811840016158131
523000,0.0810976130885533
523500,0.081012838924059
524000,0.0809297144660637
524500,0.0808482755686755
525000,0.0807685585689327
525500,0.0806906002567959
526000,0.0806144378425187
526500,0.0805401089213508
527000,0.0804676514355352
527500,0.0803971036335747
528000,0.0803285040267532
528500,0.0802618913429102
529000,0.0801973044774851
529500,0.0801347824418577
530000,0.0800743643090324
530500,0.0800160891567284
531000,0.079959996007957
531500,0.0799061237691857
532000,0.0798545111662088
532500,0.0798051966778633
533000,0.0797582184677488
533500,0.0797136143141323
534000,0.0796714215382355
534500,0.0796316769311262
535000,0.0795944166794513
535500,0.07955967629027
536000,0.0795274905152616
536500,0.0794978932746008
537000,0.0794709175808069
537500,0.079446595462887
538000,0.0794249578911067
538500,0.0794060347027267
539000,0.0793898545290571
539500,0.0793764447241794
540000,0.0793658312956919
540500,0.0793580388378329
541000,0.0793530904673302
541500,0.07935100776232
542000,0.0793518107046682
542500,0.0793555176260139
543000,0.0793621451578385
543500,0.0793717081858453
544000,0.0793842198089124
544500,0.0793996913028587
545000,0.0794181320892334
545500,0.0794395497093132
546000,0.0794639498034603
546500,0.0794913360959591
547000,0.0795217103854202
547500,0.0795550725408033
548000,0.0795914205030745
548500,0.0796307502924831
549000,0.0796730560214018
549500,0.0797183299126452
550000,0.0797665623231455
550500,0.0798177417728336
551000,0.0798718549785411
551500,0.0799288868927149
552000,0.0799888207467043
552500,0.0800516380983614
553000,0.0801173188836712
553500,0.0801858414721125
554000,0.0802571827254318
554500,0.0803313180595028
555000,0.0804082215089338
555500,0.0804878657940775
556000,0.0805702223900968
556500,0.0806552615977363
557000,0.0807429526154545
557500,0.0808332636125751
558000,0.0809261618031211
558500,0.0810216135200088
559000,0.081119584289286
559500,0.0812200389041164
560000,0.0813229414982218
560500,0.0814282556185155
561000,0.0815359442966734
561500,0.0816459701194098
562000,0.0817582952972433
562500,0.0818728817315568
563000,0.0819896910797764
563500,0.0821086848185137
564000,0.0822298243045331
564500,0.0823530708334286
565000,0.0824783856959105
565500,0.0826057302316212
566000,0.0827350658804179
566500,0.0828663542310754
567000,0.0829995570673776
567500,0.0831346364115832
568000,0.0832715545652627
568500,0.0834102741475181
569000,0.0835507581306067
569500,0.0836929698730049
570000,0.0838368731499519
570500,0.0839824321815275
571000,0.0841296116583221
571500,0.0842783767647648
572000,0.0844286932001828
572500,0.0845805271976669
573000,0.0847338455408243
573500,0.0848886155785036
574000,0.0850448052375765
574500,0.0852023830338652
575000,0.0853613180813041
575500,0.0855215800994261
576000,0.0856831394192616
576500,0.0858459669877416
577000,0.0860100343706901
577500,0.0861753137544948
578000,0.0863417779465408
578500,0.0865094003744899
579000,0.0866781550844866
579500,0.0868480167383705
580000,0.0870189606099694
580500,0.0871909625805477
581000,0.0873639991334808
581500,0.0875380473482216
582000,0.0877130848936248
582500,0.0878890900206914
583000,0.08806604155479
583500,0.0882439188874125
584000,0.0884227019675159
584500,0.0886023712924998
585000,0.0887829078988677
585500,0.0889642933526151
586000,0.0891465097393852
586500,0.0893295396544334
587000,0.0895133661924336
587500,0.0896979729371624
588000,0.089883343951091
588500,0.0900694637649146
589000,0.0902563173670455
589500,0.090443890193095
590000,0.0906321681153667
590500,0.0908211374323815
591000,0.0910107848584543
591500,0.0912010975133388
592000,0.0913920629119561
592500,0.0915836689542219
593000,0.0917759039149847
593500,0.0919687564340863
594000,0.0921622155065542
594500,0.0923562704729366
595000,0.0925509110097859
595500,0.0927461271202984
596000,0.0929419091251166
596500,0.093138247653298
597000,0.0933351336334553
597500,0.0935325582850717
598000,0.0937305131099927
598500,0.0939289898840987
599000,0.0941279806491571
599500,0.0943274777048576
600000,0.094527473601029
600500,0.0947279611300392
601000,0.094928933319376
601500,0.0951303834244106
602000,0.0953323049213397
602500,0.0955346915003073
603000,0.0957375370587027
603500,0.095940835694634
604000,0.096144581700574
604500,0.0963487695571767
605000,0.0965533939272619
605500,0.096758449649965
606000,0.0969639317350487
606500,0.0971698353573752
607000,0.0973761558515339
607500,0.0975828887066239
608000,0.0977900295611851
608500,0.0979975741982782
609000,0.0982055185407074
609500,0.0984138586463842
610000,0.0986225907038291
610500,0.0988317110278061
611000,0.0990412160550901
611500,0.0992511023403599
612000,0.099461366552217
612500,0.0996720054693249
613000,0.0998830159766668
613500,0.100094395061918
614000,0.100306139811928
614500,0.100518247409319
615000,0.100730715129175
615500,0.100943540335853
616000,0.101156720479873
616500,0.101370253094927
617000,0.101584135794958
617500,0.101798366271354
618000,0.10201294229021
618500,0.102227861689691
619000,0.102443122377467
619500,0.102658722328239
620000,0.102874659581333
620500,0.103090932238375
621000,0.103307538461042
621500,0.103524476468879
622000,0.103741744537183
622500,0.103959340994963
623000,0.104177264222954
623500,0.1043955126517
624000,0.104614084759694
624500,0.104832979071577
625000,0.105052194156394
625500,0.105271728625905
626000,0.105491581132947
626500,0.105711750369845
627000,0.105932235066881
627500,0.106153033990797
628000,0.106374145943359
628500,0.106595569759949
629000,0.106817304308217
629500,0.107039348486758
630000,0.107261701223841
630500,0.107484361476173
631000,0.107707328227693
631500,0.107930600488415
632000,0.108154177293293
632500,0.108378057701128
633000,0.108602240793503
633500,0.108826725673747
634000,0.109051511465936
634500,0.109276597313916
635000,0.109501982380355
635500,0.109727665845825
636000,0.109953646907904
636500,0.110179924780308
637000,0.110406498692047
637500,0.110633367886596
638000,0.110860531621097
638500,0.11108798916558
639000,0.111315739802199
639500,0.111543782824495
640000,0.111772117536672
640500,0.112000743252895
641000,0.112229659296603
641500,0.11245886499984
642000,0.112688359702597
642500,0.11291814275218
643000,0.113148213502581
643500,0.11337857131387
644000,0.113609215551597
644500,0.113840145586211
645000,0.114071360792486
645500,0.114302860548961
646000,0.114534644237395
646500,0.114766711242223
647000,0.114999060950035
647500,0.115231692749054
648000,0.115464606028627
648500,0.11569780017873
649000,0.115931274589468
649500,0.116165028650601
650000,0.116399061751059
650500,0.11663337327848
651000,0.116867962618744
651500,0.117102829155518
652000,0.117337972269807
652500,0.117573391339509
653000,0.117809085738974
653500,0.118045054838574
654000,0.118281298004272
654500,0.118517814597197
655000,0.11875460397322
655500,0.118991665482543
656000,0.119228998469278
656500,0.119466602271043
657000,0.11970447621855
657500,0.119942619635198
658000,0.120181031836677
658500,0.120419712130561
659000,0.120658659815909
659500,0.120897874182873
660000,0.121137354512297
660500,0.121377100075323
661000,0.121617110132999
661500,0.121857383935884
662000,0.122097920723657
662500,0.122338719724721
663000,0.122579780155817
663500,0.122821101221625
664000,0.123062682114376
664500,0.123304522013456
665000,0.123546620085015
665500,0.123788975481569
666000,0.124031587341608
666500,0.124274454789198
667000,0.124517576933584
667500,0.124760952868786
668000,0.125004581673206
668500,0.125248462409218
669000,0.125492594122768
669500,0.125736975842964
670000,0.125981606581672
670500,0.126226485333098
671000,0.126471611073381
671500,0.126716982760173
672000,0.12696259933222
672500,0.127208459708945
673000,0.127454562790016
673500,0.127700907454926
674000,0.127947492562558
674500,0.128194316950751
675000,0.128441379435866
675500,0.128688678812341
676000,0.128936213852249
676500,0.129183983304853
677000,0.129431985896148
677500,0.129680220328412
678000,0.129928685279743
678500,0.130177379403597
679000,0.130426301328321
679500,0.130675449656681
680000,0.130924822965388
680500,0.131174419804617
681000,0.131424238697524
681500,0.131674278139757
682000,0.131924536598964
682500,0.132175012514294
683000,0.132425704295898
683500,0.132676610324424
684000,0.132927728950499
684500,0.133179058494224
685000,0.133430597244647
685500,0.133682343459238
686000,0.133934295363367
686500,0.13418645114976
687000,0.134438808977969
687500,0.134691366973825
688000,0.134944123228889
688500,0.135197075799902
689000,0.135450222708223
689500,0.135703561939274
690000,0.135957091441966
690500,0.136210809128133
691000,0.136464712871951
691500,0.136718800509363
692000,0.136973069837489
692500,0.137227518614038
693000,0.137482144556715
693500,0.137736945342621
694000,0.13799191860765
694500,0.138247061945886
695000,0.138502372908983
695500,0.13875784900556
696000,0.139013487700574
696500,0.1392692864147
697000,0.139525242523704
697500,0.139781353357811
698000,0.140037616201073
698500,0.140294028290729
699000,0.140550586816565
699500,0.140807288920269
700000,0.141064131694785
700500,0.141321112183665
701000,0.141578227380411
701500,0.141835474227826
702000,0.142092849617351
702500,0.142350350388411
703000,0.142607973327751
703500,0.142865715168771
704000,0.143123572590867
704500,0.143381542218761
705000,0.143639620621836
705500,0.143897804313471
706000,0.144156089750368
706500,0.144414473331891
707000,0.144672951399396
707500,0.144931520235563
708000,0.145190176063729
708500,0.145448915047229
709000,0.145707733288726
709500,0.145966626829553
710000,0.146225591649054
710500,0.146484623663925
711000,0.146743718727563
711500,0.147002872629415
712000,0.147262081094331
712500,0.147521339781923
713000,0.147780644285926
713500,0.14803999013357
714000,0.148299372784948
714500,0.148558787632401
715000,0.148818229999901
715500,0.149077695142448
716000,0.149337178245468
716500,0.149596674424226
717000,0.149856178723242
717500,0.15011568611572
718000,0.15037519150299
718500,0.150634689713951
719000,0.150894175504534
719500,0.151153643557175
720000,0.151413088480299
720500,0.151672504807818
721000,0.151931886998642
721500,0.152191229436208
722000,0.152450526428021
722500,0.152709772205211
723000,0.152968960922109
723500,0.153228086655841
724000,0.153487143405938
724500,0.153746125093963
725000,0.154005025563169
725500,0.154263838578163
726000,0.1545225578246
726500,0.154781176908902
727000,0.155039689357994
727500,0.155298088619063
728000,0.155556368059352
728500,0.155814520965972
729000,0.15607254054574
729500,0.156330419925048
730000,0.156588152149763
730500,0.156845730185151
731000,0.157103146915834
731500,0.15736039514578
732000,0.157617467598322
732500,0.157874356916214
733000,0.158131055661722
733500,0.158387556316741
734000,0.158643851282961
734500,0.158899932882066
735000,0.159155793355961
735500,0.159411424867055
736000,0.159666819498574
736500,0.159921969254914
737000,0.16017686606204
737500,0.160431501767929
738000,0.160685868143051
738500,0.160939956880902
739000,0.161193759598576
739500,0.161447267837389
740000,0.161700473063549
740500,0.161953366668872
741000,0.162205939971548
741500,0.162458184216963
742000,0.162710090578564
742500,0.162961650158777
743000,0.163212853989986
743500,0.163463693035555
744000,0.163714158190906
744500,0.163964240284661
745000,0.164213930079826
745500,0.16446321827504
746000,0.16471209550588
746500,0.16496055234622
747000,0.165208579309651
747500,0.165456166850956
748000,0.165703305367648
748500,0.165949985201566
749000,0.166196196640527
749500,0.166441929920043
750000,0.166687175225095
750500,0.166931922691971
751000,0.167176162410159
751500,0.167419884424305
752000,0.167663078736231
752500,0.167905735307016
753000,0.16814784405913
753500,0.168389394878639
754000,0.16863037761746
754500,0.168870782095689
755000,0.169110598103972
755500,0.169349815405952
756000,0.169588423740764
756500,0.169826412825592
757000,0.170063772358285
757500,0.170300492020027
758000,0.170536561478067
758500,0.1707719703885
759000,0.171006708399107
759500,0.171240765152245
760000,0.171474130287792
760500,0.171706793446139
761000,0.17193874427124
761500,0.172169972413699
762000,0.172400467533917
762500,0.172630219305273
763000,0.172859217417358
763500,0.173087451579246
764000,0.173314911522808
764500,0.173541587006061
765000,0.173767467816563
765500,0.173992543774832
766000,0.174216804737804
766500,0.174440240602321
767000,0.174662841308644
767500,0.174884596843999
768000,0.175105497246138
768500,0.175325532606925
769000,0.175544693075948
769500,0.175762968864132
770000,0.175980350247376
770500,0.176196827570202
771000,0.176412391249404
771500,0.176627031777706
772000,0.176840739727425
772500,0.17705350575413
773000,0.177265320600294
773500,0.177476175098949
774000,0.177686060177318
774500,0.177894966860448
775000,0.178102886274813
775500,0.17830980965191
776000,0.178515728331823
776500,0.178720633766767
777000,0.1789245175246
777500,0.179127371292306
778000,0.179329186879439
778500,0.179529956221529
779000,0.179729671383449
779500,0.179928324562734
780000,0.180125908092852
780500,0.180322414446427
781000,0.180517836238401
781500,0.180712166229144
782000,0.1809053973275
782500,0.181097522593772
783000,0.181288535242636
783500,0.181478428645989
784000,0.181667196335725
784500,0.181854832006431
785000,0.182041329518007
785500,0.182226682898208
786000,0.182410886345102
786500,0.182593934229433
787000,0.182775821096911
787500,0.1829565416704
788000,0.183136090852016
788500,0.183314463725132
789000,0.183491655556282
789500,0.18366766179697
790000,0.18384247808538
790500,0.184016100247972
791000,0.18418852430099
791500,0.184359746451853
792000,0.184529763100441
792500,0.184698570840282
793000,0.184866166459611
793500,0.185032546942343
794000,0.185197709468914
794500,0.185361651417021
795000,0.18552437036225
795500,0.185685864078587
796000,0.185846130538821
796500,0.186005167914829
797000,0.18616297457775
797500,0.18631954909805
798000,0.186474890245467
798500,0.18662899698885
799000,0.186781868495885
799500,0.186933504132703
800000,0.187083903463391
800500,0.187233066249381
801000,0.187380992448737
801500,0.187527682215334
802000,0.187673135897928
802500,0.187817354039127
803000,0.187960337374254
803500,0.18810208683011
804000,0.188242603523636
804500,0.188381888760483
805000,0.188519944033476
805500,0.188656771020994
806000,0.18879237158525
806500,0.188926747770487
807000,0.189059901801082
807500,0.189191836079571
808000,0.189322553184586
808500,0.189452055868711
809000,0.189580347056266
809500,0.189707429841015
810000,0.189833307483794
810500,0.189957983410079
811000,0.190081461207487
811500,0.190203744623201
812000,0.190324837561352
812500,0.190444744080327
813000,0.19056346839003
813500,0.190681014849093
814000,0.190797387962027
814500,0.190912592376337
815000,0.191026632879591
815500,0.191139514396445
816000,0.191251241985631
816500,0.191361820836918
817000,0.191471256268032
817500,0.19157955372155
818000,0.191686718761773
818500,0.19179275707157
819000,0.191897674449206
819500,0.192001476805149
820000,0.192104170158869
820500,0.19220576063562
821000,0.192306254463214
821500,0.192405657968789
822000,0.192503977575579
822500,0.192601219799671
823000,0.192697391246778
823500,0.192792498609005
824000,0.192886548661626
824500,0.192979548259869
825000,0.193071504335716
825500,0.193162423894708
826000,0.193252314012776
826500,0.193341181833079
827000,0.193429034562872
827500,0.193515879470387
828000,0.193601723881744
828500,0.193686575177884
829000,0.193770440791532
829500,0.193853328204183
830000,0.19393524494313
830500,0.194016198578507
831000,0.194096196720386
831500,0.194175247015892
832000,0.194253357146361
832500,0.19433053482454
833000,0.194406787791817
833500,0.194482123815497
834000,0.194556550686117
834500,0.194630076214805
835000,0.194702708230678
835500,0.194774454578285
836000,0.194845323115099
836500,0.19491532170905
837000,0.194984458236102
837500,0.195052740577881
838000,0.19512017661935
838500,0.195186774246524
839000,0.195252541344247
839500,0.195317485794002
840000,0.195381615471778
840500,0.195444938245987
841000,0.195507461975424
841500,0.19556919450728
842000,0.195630143675205
842500,0.195690317297417
843000,0.195749723174864
843500,0.195808369089429
844000,0.195866262802192
844500,0.195923412051737
845000,0.195979824552505
845500,0.196035507993198
846000,0.196090470035237
846500,0.196144718311256
847000,0.196198260423653
847500,0.196251103943183
848000,0.196303256407603
848500,0.196354725320361
849000,0.196405518149324
849500,0.196455642325567
850000,0.196505105242189
850500,0.196553914253188
851000,0.196602076672376
851500,0.196649599772326
852000,0.196696490783382
852500,0.196742756892695
853000,0.196788405243305
853500,0.19683344293327
854000,0.196877877014824
854500,0.196921714493583
855000,0.196964962327791
855500,0.197007627427594
856000,0.197049716654364
856500,0.197091236820052
857000,0.197132194686577
857500,0.197172596965257
858000,0.197212450316268
858500,0.197251761348138
859000,0.197290536617276
859500,0.197328782627536
860000,0.197366505829807
860500,0.197403712621637
861000,0.197440409346888
861500,0.197476602295418
862000,0.197512297702799
862500,0.19754750175005
863000,0.197582220563412
863500,0.197616460214142
864000,0.197650226718328
864500,0.197683526036747
865000,0.197716364074724
865500,0.197748746682035
866000,0.197780679652824
866500,0.197812168725541
867000,0.197843219582907
867500,0.197873837851899
868000,0.197904029103754
868500,0.197933798853992
869000,0.197963152562461
869500,0.197992095633402
870000,0.198020633415526
870500,0.198048771202114
871000,0.198076514231133
871500,0.198103867685364
872000,0.198130836692554
872500,0.198157426325573
873000,0.198183641602594
873500,0.198209487487283
874000,0.198234968889
874500,0.198260090663022
875000,0.198284857610768
875500,0.198309274480039
876000,0.198333345965275
876500,0.198357076707818
877000,0.198380471296182
877500,0.19840353426634
878000,0.198426270102019
878500,0.198448683235
879000,0.198470778045428
879500,0.198492558862136
880000,0.198514029962968
880500,0.198535195575115
881000,0.198556059875457
881500,0.198576626990911
882000,0.198596900998785
882500,0.198616885927137
883000,0.198636585755143
883500,0.198656004413467
884000,0.198675145784635
884500,0.19869401370342
885000,0.198712611957218
885500,0.198730944286447
886000,0.198749014384929
886500,0.19876682590029
887000,0.198784382434359
887500,0.198801687543565
888000,0.198818744739343
888500,0.198835557488539
889000,0.198852129213818
889500,0.198868463294072
890000,0.19888456306483
890500,0.198900431818672
891000,0.19891607280564
891500,0.198931489233655
892000,0.198946684268926
892500,0.198961661036371
893000,0.198976422620027
893500,0.198990972063468
894000,0.19900531237022
894500,0.199019446504175
895000,0.199033377390004
895500,0.199047107913575
896000,0.199060640922362
896500,0.19907397922586
897000,0.199087125595992
897500,0.199100082767526
898000,0.199112853438476
898500,0.199125440270515
899000,0.199137845889379
899500,0.199150072885271
900000,0.199162123813261
900500,0.199174001193694
901000,0.199185707512581
901500,0.199197245221998
902000,0.199208616740485
902500,0.199219824453433
903000,0.199230870713474
903500,0.199241757840876
904000,0.199252488123919
904500,0.199263063819284
905000,0.199273487152434
905500,0.199283760317986
906000,0.199293885480093
906500,0.199303864772814
907000,0.19931370030048
907500,0.199323394138067
908000,0.199332948331558
908500,0.199342364898301
909000,0.199351645827373
909500,0.19936079307993
910000,0.199369808589562
910500,0.199378694262644
911000,0.199387451978679
911500,0.199396083590643
912000,0.199404590925326
912500,0.199412975783667
913000,0.199421239941088
913500,0.199429385147829
914000,0.199437413129269
914500,0.199445325586258
915000,0.19945312419543
915500,0.199460810609531
916000,0.199468386457723
916500,0.199475853345906
917000,0.199483212857019
917500,0.199490466551351
918000,0.199497615966838
918500,0.199504662619369
919000,0.199511608003072
919500,0.199518453590618
920000,0.199525200833502
920500,0.199531851162331
921000,0.199538405987111
921500,0.199544866697525
922000,0.199551234663205
922500,0.199557511234016
923000,0.199563697740315
923500,0.19956979549323
924000,0.199575805784913
924500,0.199581729888812
925000,0.199587569059922
925500,0.199593324535044
926000,0.199598997533034
926500,0.199604589255056
927000,0.199610100884827
927500,0.199615533588858
928000,0.199620888516697
928500,0.199626166801165
929000,0.199631369558593
929500,0.199636497889048
930000,0.199641552876568
930500,0.199646535589385
931000,0.199651447080147
931500,0.19965628838614
932000,0.199661060529505
932500,0.199665764517452
933000,0.199670401342473
933500,0.199674971982551
934000,0.199679477401365
934500,0.199683918548497
935000,0.19968829635963
935500,0.199692611756748
936000,0.199696865648334
936500,0.19970105892956
937000,0.199705192482478
937500,0.199709267176214
938000,0.199713283867146
938500,0.199717243399092
939000,0.199721146603492
939500,0.199724994299584
940000,0.199728787294579
940500,0.19973252638384
941000,0.199736212351049
941500,0.199739845968376
942000,0.19974342799665
942500,0.199746959185518
943000,0.199750440273612
943500,0.199753871988709
944000,0.199757255047883
944500,0.199760590157669
945000,0.199763878014211
945500,0.199767119303415
946000,0.199770314701099
946500,0.19977346487314
947000,0.19977657047562
947500,0.199779632154966
948000,0.199782650548097
948500,0.199785626282558
949000,0.199788559976659
949500,0.199791452239611
950000,0.199794303671662
950500,0.199797114864222
951000,0.199799886399999
951500,0.199802618853123
952000,0.199805312789275
952500,0.19980796876581
953000,0.199810587331879
953500,0.199813169028551
954000,0.19981571438893
954500,0.199818223938275
955000,0.199820698194115
955500,0.199823137666362
956000,0.199825542857424
956500,0.199827914262316
957000,0.199830252368769
957500,0.199832557657337
958000,0.199834830601506
958500,0.199837071667794
959000,0.199839281315857
959500,0.19984145999859
960000,0.199843608162227
960500,0.199845726246441
961000,0.199847814684437
961500,0.199849873903052
962000,0.199851904322848
962500,0.199853906358206
963000,0.199855880417415
963500,0.199857826902764
964000,0.199859746210632
964500,0.199861638731574
965000,0.199863504850408
965500,0.1998653449463
966000,0.199867159392848
966500,0.199868948558166
967000,0.199870712804962
967500,0.199872452490622
968000,0.199874167967286
968500,0.199875859581931
969000,0.199877527676438
969500,0.19987917258768
970000,0.199880794647587
970500,0.199882394183222
971000,0.199883971516855
971500,0.199885526966035
972000,0.199887060843655
972500,0.199888573458028
973000,0.199890065112948
973500,0.199891536107764
974000,0.199892986737442
974500,0.199894417292631
975000,0.199895828059726
975500,0.199897219320935
976000,0.199898591354337
976500,0.199899944433945
977000,0.199901278829767
977500,0.199902594807867
978000,0.199903892630419
978500,0.199905172555768
979000,0.199906434838488
979500,0.199907679729435
980000,0.199908907475806
980500,0.199910118321188
981000,0.199911312505618
981500,0.19991249026563
982000,0.199913651834311
982500,0.199914797441351
983000,0.199915927313094
983500,0.199917041672584
984000,0.19991814073962
984500,0.199919224730801
985000,0.199920293859572
985500,0.199921348336274
986000,0.19992238836819
986500,0.199923414159585
987000,0.199924425911759
987500,0.199925423823084
988000,0.199926408089053
988500,0.199927378902318
989000,0.199928336452735
989500,0.199929280927405
990000,0.199930212510712
990500,0.19993113138437
991000,0.199932037727455
991500,0.199932931716449
992000,0.199933813525277
992500,0.199934683325344
993000,0.199935541285573
993500,0.199936387572444
994000,0.199937222350025
994500,0.199938045780014
995000,0.199938858021768
995500,0.199939659232342
996000,0.199940449566521
996500,0.199941229176855
997000,0.199941998213691
997500,0.199942756825205
998000,0.199943505157436
998500,0.199944243354315
999000,0.199944971557699
999500,0.1999456899074
1000000,0.199946398541214


==> Data/DragCrisis/Bakic.txt <==
Re, Drag
32707.27417075828, 0.5665236051502147
60012.63249735876, 0.5776824034334764
83272.59373193639, 0.5776824034334764
108533.7611901042, 0.5776824034334764
129709.17925129688, 0.5725321888412018
150599.7558460766, 0.5725321888412018
172346.18467993854, 0.5699570815450644
189776.6070742929, 0.5678111587982834
218228.834836018, 0.565236051502146
242625.9441995544, 0.5622317596566524
262065.6149351126, 0.5583690987124464
287183.177121122, 0.5553648068669529
310192.8615241829, 0.5446351931330473
327072.7417075828, 0.5274678111587984

==> Data/DragCrisis/LBMFine.txt <==
Re, Drag
99041.20134275549, 0.4763948497854078
200103.7512041925, 0.2390557939914164
239144.8803505402, 0.11030042918454941
1149924.841635441, 0.14077253218884128


==> Data/DragCrisis/LBMMedium.txt <==
Re, Drag
20541.17348353064, 0.5041322314049587
40291.220279513436, 0.5057851239669421
81249.30210614031, 0.49752066115702476
102334.02121916402, 0.48842975206611566
140053.0545393217, 0.47933884297520657
198882.78569887957, 0.45537190082644624
237000.62920093208, 0.3413223140495868
450000.03814855963, 0.19256198347107434
808752.490877044, 0.1702479338842975


==> Data/DragCrisis/Morris.txt <==
Re, Drag
1000,0.483761180329588
2000,0.434500261530791
3000,0.416386989046701
4000,0.407132095031506
5000,0.401679857364845
6000,0.398214596274673
7000,0.395917124439339
8000,0.394362161790816
9000,0.393306682992351
10000,0.392601729577276
11000,0.392150979666423
12000,0.39188946007943
13000,0.391771818587536
14000,0.391765491545171
15000,0.391846536556161
16000,0.391996991176008
17000,0.39220314334439
18000,0.392454366615003
19000,0.39274231637553
20000,0.393060363173809
21000,0.393403185565247
22000,0.393766472594654
23000,0.394146703074747
24000,0.394540979587507
25000,0.394946902087069
26000,0.395362470566591
27000,0.395786009330573
28000,0.396216107517753
29000,0.396651571979457
30000,0.397091389645879
31000,0.397534697245624
32000,0.397980756773021
33000,0.398428935484055
34000,0.398878689486893
35000,0.399329550205415
36000,0.399781113153946
37000,0.400233028582561
38000,0.400684993645013
39000,0.40113674581271
40000,0.401588057313609
41000,0.402038730418132
42000,0.402488593428277
43000,0.402937497252995
44000,0.403385312474323
45000,0.403831926825899
46000,0.404277243019241
47000,0.404721176864312
48000,0.405163655639915
49000,0.405604616676836
50000,0.406044006122678
51000,0.406481777862276
52000,0.406917892571708
53000,0.40735231688726
54000,0.407785022673571
55000,0.408215986377502
56000,0.408645188456244
57000,0.409072612869869
58000,0.409498246629858
59000,0.409922079396377
60000,0.410344103118034
61000,0.410764311708698
62000,0.411182700756693
63000,0.411599267262293
64000,0.412014009399959
65000,0.412426926302219
66000,0.412838017862492
67000,0.413247284554456
68000,0.413654727265892
69000,0.414060347145151
70000,0.414464145458633
71000,0.41486612345783
72000,0.415266282254672
73000,0.415664622704043
74000,0.416061145292458
75000,0.41645585003202
76000,0.416848736358836
77000,0.417239803035188
78000,0.417629048054817
79000,0.418016468550734
80000,0.418402060705037
81000,0.418785819660265
82000,0.419167739431867
83000,0.419547812821385
84000,0.419926031330009
85000,0.420302385072181
86000,0.420676862688951
87000,0.421049451260814
88000,0.421420136219791
89000,0.421788901260516
90000,0.422155728250119
91000,0.422520597136727
92000,0.422883485856379
93000,0.423244370238221
94000,0.423603223907789
95000,0.423960018188282
96000,0.424314721999649
97000,0.424667301755401
98000,0.425017721257016
99000,0.425365941585835
100000,0.425711920992358
101000,0.426055614782842
102000,0.426396975203119
103000,0.426735951319565
104000,0.427072488897143
105000,0.427406530274471
106000,0.427738014235837
107000,0.428066875880146
108000,0.428393046486729
109000,0.428716453377994
110000,0.429037019778899
111000,0.429354664673214
112000,0.429669302656577
113000,0.42998084378633
114000,0.430289193428149
115000,0.430594252099494
116000,0.430895915309877
117000,0.43119407339802
118000,0.431488611365926
119000,0.431779408709931
120000,0.432066339248805
121000,0.432349270948995
122000,0.432628065747099
123000,0.432902579369681
124000,0.433172661150572
125000,0.433438153845774
126000,0.433698893446162
127000,0.433954708988128
128000,0.434205422362394
129000,0.434450848121201
130000,0.434690793284112
131000,0.434925057142697
132000,0.435153431064389
133000,0.435375698295816
134000,0.435591633765951
135000,0.435801003889444
136000,0.436003566370538
137000,0.436199070007973
138000,0.436387254501364
139000,0.436567850259513
140000,0.436740578211198
141000,0.436905149618988
142000,0.43706126589668
143000,0.437208618430999
144000,0.437346888408222
145000,0.437475746646456
146000,0.437594853434308
147000,0.437703858376762
148000,0.437802400249097
149000,0.437890106859738
150000,0.437966594922975
151000,0.438031469942524
152000,0.438084326106969
153000,0.438124746198155
154000,0.438152301513648
155000,0.438166551804454
156000,0.438167045229187
157000,0.438153318325976
158000,0.438124896003405
159000,0.438081291551857
160000,0.438022006676641
161000,0.437946531554365
162000,0.437854344914017
163000,0.437744914144273
164000,0.437617695428586
165000,0.437472133909626
166000,0.437307663884675
167000,0.437123709033591
168000,0.436919682680994
169000,0.436694988094289
170000,0.436449018819197
171000,0.436181159054402
172000,0.435890784066967
173000,0.435577260650084
174000,0.43523994762474
175000,0.434878196386819
176000,0.434491351501083
177000,0.434078751343446
178000,0.433639728792845
179000,0.433173611973926
180000,0.43267972505165
181000,0.432157389078819
182000,0.431605922897345
183000,0.431024644093969
184000,0.430412870010943
185000,0.429769918811995
186000,0.4290951106037
187000,0.428387768612163
188000,0.427647220414644
189000,0.426872799225539
190000,0.426063845235823
191000,0.42521970700477
192000,0.424339742902475
193000,0.423423322601339
194000,0.422469828614387
195000,0.421478657877878
196000,0.420449223375346
197000,0.419380955799818
198000,0.418273305250548
199000,0.417125742960264
200000,0.415937763048476
201000,0.414708884296036
202000,0.413438651935734
203000,0.412126639453318
204000,0.410772450392961
205000,0.409375720160814
206000,0.407936117819949
207000,0.406453347869652
208000,0.404927152001707
209000,0.403357310826078
210000,0.401743645558073
211000,0.400086019658933
212000,0.398384340421584
213000,0.396638560493148
214000,0.394848679325767
215000,0.393014744547238
216000,0.391136853242986
217000,0.389215153141009
218000,0.387249843691536
219000,0.385241177033382
220000,0.383189458839239
221000,0.381095049032471
222000,0.378958362368399
223000,0.376779868873515
224000,0.374560094136599
225000,0.372299619446296
226000,0.369999081770383
227000,0.367659173572631
228000,0.365280642463952
229000,0.362864290685328
230000,0.360410974420841
231000,0.357921602940042
232000,0.355397137569802
233000,0.352838590496698
234000,0.350247023401993
235000,0.347623545932173
236000,0.344969314008995
237000,0.342285527983931
238000,0.339573430642839
239000,0.33683430506756
240000,0.334069472362042
241000,0.33128028925139
242000,0.328468145563013
243000,0.325634461599751
244000,0.322780685415521
245000,0.319908290004572
246000,0.317018770415938
247000,0.314113640805118
248000,0.311194431435296
249000,0.308262685640691
250000,0.305319956764749
251000,0.302367805085968
252000,0.2994077947441
253000,0.296441490679361
254000,0.29347045559706
255000,0.290496246969787
256000,0.287520414088893
257000,0.284544495176576
258000,0.281570014569358
259000,0.278598479983134
260000,0.275631379869363
261000,0.272670180871263
262000,0.269716325388126
263000,0.266771229255111
264000,0.263836279545075
265000,0.260912832498158
266000,0.258002211584029
267000,0.255105705700841
268000,0.252224567514118
269000,0.249360011937956
270000,0.246513214760118
271000,0.243685311411786
272000,0.240877395882002
273000,0.238090519776059
274000,0.235325691516429
275000,0.232583875684141
276000,0.229865992497926
277000,0.227172917427847
278000,0.224505480939646
279000,0.221864468365549
280000,0.219250619896839
281000,0.216664630693175
282000,0.214107151103277
283000,0.211578786991349
284000,0.209080100163386
285000,0.206611608887361
286000,0.204173788501114
287000,0.201767072101741
288000,0.199391851310209
289000,0.197048477104922
290000,0.194737260718015
291000,0.192458474588216
292000,0.19021235336421
293000,0.187999094952585
294000,0.185818861604573
295000,0.183671781035996
296000,0.181557947575007
297000,0.179477423332442
298000,0.1774302393898
299000,0.175416397000147
300000,0.173435868797438
301000,0.171488600010037
302000,0.169574509674456
303000,0.167693491845601
304000,0.165845416800061
305000,0.164030132229242
306000,0.162247464419401
307000,0.160497219415885
308000,0.158779184169119
309000,0.15709312766014
310000,0.155438802003678
311000,0.153815943527051
312000,0.152224273823299
313000,0.150663500777244
314000,0.149133319563301
315000,0.147633413614109
316000,0.146163455559166
317000,0.144723108132863
318000,0.143312025051443
319000,0.14192985185855
320000,0.140576226739186
321000,0.139250781302002
322000,0.137953141329959
323000,0.136682927499519
324000,0.135439756068591
325000,0.134223239533578
326000,0.133032987255916
327000,0.131868606058578
328000,0.130729700793091
329000,0.129615874877645
330000,0.128526730806923
331000,0.127461870634356
332000,0.126420896427477
333000,0.125403410697152
334000,0.124409016801419
335000,0.123437319324743
336000,0.122487924433461
337000,0.121560440208245
338000,0.120654476954376
339000,0.119769647490651
340000,0.118905567417738
341000,0.118061855366785
342000,0.117238133229087
343000,0.116434026367608
344000,0.115649163811133
345000,0.114883178431838
346000,0.114135707107013
347000,0.113406390865704
348000,0.11269487502097
349000,0.112000809288493
350000,0.111323847892207
351000,0.110663649657617
352000,0.110019878093474
353000,0.109392201462415
354000,0.108780292841184
355000,0.108183830171031
356000,0.107602496298838
357000,0.107035979009531
358000,0.106483971050307
359000,0.105946170147162
360000,0.105422279014229
361000,0.104912005356372
362000,0.104415061865488
363000,0.103931166210946
364000,0.103460041024565
365000,0.103001413880517
366000,0.102555017270531
367000,0.102120588574752
368000,0.101697870028578
369000,0.101286608685807
370000,0.100886556378396
371000,0.100497469673106
372000,0.100119109825326
373000,0.0997512427303142
374000,0.0993936388721101
375000,0.0990460732703523
376000,0.0987083254252076
377000,0.0983801792606265
378000,0.0980614230661131
379000,0.0977518494371951
380000,0.097451255214761
381000,0.0971594414234286
382000,0.0968762132090933
383000,0.0966013797757985
384000,0.0963347543220592
385000,0.0960761539767635
386000,0.0958253997347662
387000,0.0955823163922823
388000,0.0953467324821809
389000,0.095118480209271
390000,0.0948973953856673
391000,0.0946833173663143
392000,0.0944760889847436
393000,0.0942755564891319
394000,0.0940815694787226
395000,0.0938939808406688
396000,0.0937126466873512
397000,0.0935374262942172
398000,0.0933681820381878
399000,0.0932047793366701
400000,0.0930470865872133
401000,0.0928949751078395
402000,0.0927483190780791
403000,0.0926069954807375
404000,0.0924708840444146
405000,0.0923398671867992
406000,0.0922138299587553
407000,0.0920926599892154
408000,0.0919762474308943
409000,0.0918644849068337
410000,0.0917572674577878
411000,0.0916544924904556
412000,0.0915560597265659
413000,0.0914618711528189
414000,0.0913718309716869
415000,0.0912858455530738
416000,0.0912038233868354
417000,0.0911256750361563
418000,0.0910513130917826
419000,0.0909806521271068
420000,0.0909136086540991
421000,0.0908501010800813
422000,0.0907900496653359
423000,0.0907333764815449
424000,0.0906800053710497
425000,0.0906298619069245
426000,0.0905828733538548
427000,0.0905389686298126
428000,0.0904980782685168
429000,0.0904601343826719
430000,0.0904250706279721
431000,0.0903928221678625
432000,0.090363325639046
433000,0.0903365191177238
434000,0.0903123420865606
435000,0.0902907354023622
436000,0.0902716412644533
437000,0.0902550031837456
438000,0.090240765952484
439000,0.0902288756146586
440000,0.0902192794370724
441000,0.0902119258810519
442000,0.0902067645747887
443000,0.0902037462863024
444000,0.0902028228970107
445000,0.090203947375897
446000,0.0902070737542635
447000,0.0902121571010583
448000,0.0902191534987649
449000,0.090228020019844
450000,0.0902387147037154
451000,0.0902511965342689
452000,0.090265425417895
453000,0.0902813621620223
454000,0.0902989684541532
455000,0.0903182068413854
456000,0.0903390407104106
457000,0.0903614342679793
458000,0.0903853525218216
459000,0.0904107612620144
460000,0.0904376270427856
461000,0.0904659171647447
462000,0.0904955996575311
463000,0.0905266432628711
464000,0.0905590174180339
465000,0.0905926922396771
466000,0.0906276385080751
467000,0.0906638276517186
468000,0.0907012317322799
469000,0.0907398234299331
470000,0.0907795760290229
471000,0.0908204634040725
472000,0.0908624600061246
473000,0.0909055408494048
474000,0.0909496814983043
475000,0.0909948580546697
476000,0.091041047145396
477000,0.0910882259103148
478000,0.0911363719903703
479000,0.0911854635160764
480000,0.0912354790962491
481000,0.0912863978070068
482000,0.091338199181032
483000,0.0913908631970899
484000,0.091444370269795
485000,0.0914987012396221
486000,0.0915538373631551
487000,0.0916097603035678
488000,0.0916664521213311
489000,0.0917238952651412
490000,0.0917820725630639
491000,0.0918409672138894
492000,0.0919005627786921
493000,0.091960843172592
494000,0.0920217926567109
495000,0.0920833958303199
496000,0.0921456376231736
497000,0.0922085032880253
498000,0.0922719783933212
499000,0.0923360488160659
500000,0.0924007007348586
501000,0.0924659206230928
502000,0.0925316952423179
503000,0.0925980116357574
504000,0.09266485712198
505000,0.0927322192887203
506000,0.0928000859868461
507000,0.0928684453244666
508000,0.0929372856611803
509000,0.0930065956024584
510000,0.0930763639941599
511000,0.093146579917176
512000,0.0932172326821999
513000,0.0932883118246202
514000,0.0933598070995327
515000,0.0934317084768707
516000,0.0935040061366479
517000,0.0935766904643131
518000,0.093649752046214
519000,0.0937231816651658
520000,0.0937969702961241
521000,0.093871109101958
522000,0.0939455894293221
523000,0.0940204028046239
524000,0.0940955409300857
525000,0.094170995679897
526000,0.0942467590964568
527000,0.0943228233867023
528000,0.0943991809185234
529000,0.0944758242172591
530000,0.0945527459622755
531000,0.0946299389836223
532000,0.0947073962587664
533000,0.094785110909401
534000,0.0948630761983276
535000,0.0949412855264094
536000,0.0950197324295956
537000,0.0950984105760124
538000,0.095177313763122
539000,0.0952564359149452
540000,0.0953357710793485
541000,0.0954153134253923
542000,0.0954950572407399
543000,0.0955749969291249
544000,0.0956551270078772
545000,0.0957354421055036
546000,0.0958159369593248
547000,0.0958966064131646
548000,0.0959774454150921
549000,0.0960584490152145
550000,0.0961396123635198
551000,0.0962209307077684
552000,0.0963023993914313
553000,0.0963840138516754
554000,0.0964657696173935
555000,0.0965476623072789
556000,0.0966296876279426
557000,0.0967118413720728
558000,0.0967941194166356
559000,0.0968765177211156
560000,0.0969590323257954
561000,0.0970416593500744
562000,0.0971243949908233
563000,0.0972072355207768
564000,0.0972901772869605
565000,0.0973732167091534
566000,0.097456350278384
567000,0.0975395745554598
568000,0.0976228861695287
569000,0.0977062818166731
570000,0.0977897582585332
571000,0.0978733123209624
572000,0.0979569408927106
573000,0.0980406409241371
574000,0.0981244094259517
575000,0.0982082434679826
576000,0.0982921401779716
577000,0.0983760967403959
578000,0.0984601103953145
579000,0.0985441784372404
580000,0.0986282982140373
581000,0.0987124671258395
582000,0.0987966826239955
583000,0.0988809422100347
584000,0.0989652434346562
585000,0.0990495838967386
586000,0.0991339612423725
587000,0.0992183731639123
588000,0.0993028173990497
589000,0.0993872917299057
590000,0.0994717939821429
591000,0.0995563220240963
592000,0.0996408737659233
593000,0.0997254471587705
594000,0.0998100401939598
595000,0.09989465090219
596000,0.0999792773527573
597000,0.100063917652791
598000,0.100148569946503
599000,0.100233232414463
600000,0.100317903272871
601000,0.100402580772867
602000,0.100487263199835
603000,0.100571948872735
604000,0.100656636143445
605000,0.100741323396115
606000,0.100826009046536
607000,0.100910691541522
608000,0.100995369358306
609000,0.101080041003947
610000,0.101164705014747
611000,0.101249359955688
612000,0.101334004419872
613000,0.101418637027979
614000,0.101503256427728
615000,0.101587861293361
616000,0.101672450325128
617000,0.101757022248784
618000,0.101841575815101
619000,0.101926109799385
620000,0.102010623001009
621000,0.102095114242944
622000,0.102179582371315
623000,0.102264026254952
624000,0.10234844478496
625000,0.102432836874293
626000,0.102517201457337
627000,0.102601537489504
628000,0.102685843946829
629000,0.102770119825582
630000,0.102854364141882
631000,0.102938575931324
632000,0.103022754248605
633000,0.10310689816717
634000,0.103191006778855
635000,0.103275079193538
636000,0.103359114538806
637000,0.103443111959613
638000,0.103527070617964
639000,0.103610989692587
640000,0.103694868378625
641000,0.103778705887324
642000,0.103862501445738
643000,0.10394625429643
644000,0.104029963697184
645000,0.104113628920719
646000,0.104197249254416
647000,0.104280824000043
648000,0.104364352473486
649000,0.104447834004493
650000,0.104531267936409
651000,0.104614653625933
652000,0.104697990442866
653000,0.104781277769871
654000,0.104864515002236
655000,0.104947701547639
656000,0.105030836825926
657000,0.10511392026888
658000,0.105196951320008
659000,0.105279929434322
660000,0.105362854078131
661000,0.105445724728833
662000,0.105528540874712
663000,0.105611302014741
664000,0.105694007658383
665000,0.105776657325406
666000,0.105859250545691
667000,0.105941786859048
668000,0.106024265815038
669000,0.106106686972795
670000,0.106189049900852
671000,0.10627135417697
672000,0.106353599387976
673000,0.10643578512959
674000,0.106517911006273
675000,0.106599976631065
676000,0.106681981625433
677000,0.106763925619114
678000,0.106845808249972
679000,0.106927629163851
680000,0.107009388014427
681000,0.107091084463073
682000,0.107172718178719
683000,0.107254288837716
684000,0.107335796123701
685000,0.107417239727475
686000,0.107498619346864
687000,0.107579934686602
688000,0.107661185458202
689000,0.107742371379842
690000,0.107823492176239
691000,0.107904547578537
692000,0.10798553732419
693000,0.108066461156854
694000,0.108147318826272
695000,0.108228110088172
696000,0.108308834704152
697000,0.108389492441586
698000,0.108470083073515
699000,0.108550606378549
700000,0.108631062140769
701000,0.108711450149629
702000,0.108791770199862
703000,0.108872022091388
704000,0.108952205629221
705000,0.109032320623378
706000,0.109112366888796
707000,0.109192344245237
708000,0.109272252517214
709000,0.109352091533897
710000,0.109431861129038
711000,0.109511561140888
712000,0.10959119141212
713000,0.109670751789748
714000,0.109750242125053
715000,0.109829662273509
716000,0.109909012094709
717000,0.109988291452292
718000,0.110067500213874
719000,0.110146638250976
720000,0.110225705438958
721000,0.110304701656951
722000,0.110383626787791
723000,0.110462480717956
724000,0.110541263337498
725000,0.110619974539987
726000,0.110698614222445
727000,0.110777182285288
728000,0.110855678632264
729000,0.1109341031704
730000,0.11101245580994
731000,0.111090736464292
732000,0.111168945049972
733000,0.111247081486549
734000,0.111325145696594
735000,0.111403137605626
736000,0.11148105714206
737000,0.111558904237161
738000,0.111636678824989
739000,0.111714380842354
740000,0.111792010228766
741000,0.111869566926391
742000,0.111947050880002
743000,0.112024462036934
744000,0.112101800347042
745000,0.112179065762655
746000,0.112256258238532
747000,0.112333377731823
748000,0.112410424202025
749000,0.112487397610944
750000,0.112564297922649
751000,0.11264112510344
752000,0.112717879121805
753000,0.112794559948381
754000,0.112871167555922
755000,0.112947701919255
756000,0.11302416301525
757000,0.113100550822781
758000,0.113176865322693
759000,0.113253106497766
760000,0.113329274332682
761000,0.113405368813994
762000,0.113481389930091
763000,0.113557337671164
764000,0.11363321202918
765000,0.113709012997847
766000,0.113784740572586
767000,0.113860394750498
768000,0.113935975530338
769000,0.114011482912485
770000,0.114086916898911
771000,0.114162277493158
772000,0.114237564700307
773000,0.114312778526952
774000,0.114387918981173
775000,0.114462986072512
776000,0.114537979811943
777000,0.114612900211853
778000,0.114687747286011
779000,0.114762521049549
780000,0.114837221518933
781000,0.114911848711943
782000,0.114986402647651
783000,0.115060883346392
784000,0.115135290829748
785000,0.115209625120525
786000,0.115283886242727
787000,0.11535807422154
788000,0.115432189083308
789000,0.115506230855513
790000,0.115580199566755
791000,0.115654095246732
792000,0.115727917926222
793000,0.115801667637061
794000,0.115875344412124
795000,0.11594894828531
796000,0.116022479291521
797000,0.116095937466643
798000,0.116169322847531
799000,0.116242635471989
800000,0.116315875378756
801000,0.116389042607485
802000,0.11646213719873
803000,0.116535159193929
804000,0.116608108635386
805000,0.116680985566256
806000,0.116753790030533
807000,0.116826522073029
808000,0.116899181739362
809000,0.116971769075943
810000,0.117044284129957
811000,0.117116726949353
812000,0.117189097582827
813000,0.11726139607981
814000,0.117333622490453
815000,0.117405776865616
816000,0.117477859256851
817000,0.117549869716392
818000,0.117621808297143
819000,0.117693675052661
820000,0.117765470037148
821000,0.117837193305439
822000,0.117908844912987
823000,0.117980424915852
824000,0.118051933370691
825000,0.118123370334748
826000,0.118194735865837
827000,0.118266030022337
828000,0.118337252863179
829000,0.118408404447833
830000,0.118479484836303
831000,0.118550494089111
832000,0.118621432267289
833000,0.118692299432372
834000,0.118763095646382
835000,0.118833820971825
836000,0.118904475471676
837000,0.118975059209373
838000,0.119045572248807
839000,0.119116014654311
840000,0.119186386490655
841000,0.119256687823034
842000,0.119326918717059
843000,0.119397079238752
844000,0.119467169454534
845000,0.11953718943122
846000,0.119607139236006
847000,0.119677018936468
848000,0.119746828600548
849000,0.119816568296548
850000,0.119886238093126
851000,0.119955838059283
852000,0.120025368264358
853000,0.120094828778023
854000,0.120164219670273
855000,0.12023354101142
856000,0.120302792872084
857000,0.120371975323191
858000,0.120441088435962
859000,0.120510132281908
860000,0.120579106932824
861000,0.120648012460782
862000,0.120716848938123
863000,0.120785616437455
864000,0.120854315031644
865000,0.120922944793807
866000,0.12099150579731
867000,0.121059998115759
868000,0.121128421822994
869000,0.121196776993086
870000,0.12126506370033
871000,0.121333282019239
872000,0.12140143202454
873000,0.121469513791168
874000,0.12153752739426
875000,0.121605472909152
876000,0.121673350411372
877000,0.121741159976635
878000,0.121808901680841
879000,0.121876575600066
880000,0.121944181810562
881000,0.122011720388747
882000,0.122079191411206
883000,0.122146594954681
884000,0.122213931096071
885000,0.122281199912427
886000,0.122348401480945
887000,0.122415535878963
888000,0.12248260318396
889000,0.122549603473547
890000,0.122616536825465
891000,0.122683403317584
892000,0.122750203027894
893000,0.122816936034505
894000,0.12288360241564
895000,0.122950202249634
896000,0.123016735614932
897000,0.123083202590078
898000,0.123149603253721
899000,0.123215937684603
900000,0.123282205961563
901000,0.123348408163527
902000,0.123414544369509
903000,0.123480614658607
904000,0.123546619109998
905000,0.123612557802938
906000,0.123678430816754
907000,0.123744238230847
908000,0.123809980124684
909000,0.123875656577796
910000,0.123941267669779
911000,0.124006813480286
912000,0.124072294089027
913000,0.124137709575764
914000,0.124203060020312
915000,0.124268345502532
916000,0.124333566102332
917000,0.124398721899661
918000,0.124463812974511
919000,0.124528839406908
920000,0.124593801276915
921000,0.124658698664629
922000,0.124723531650176
923000,0.124788300313709
924000,0.124853004735407
925000,0.124917644995474
926000,0.124982221174133
927000,0.125046733351627
928000,0.125111181608215
929000,0.125175566024169
930000,0.125239886679777
931000,0.125304143655334
932000,0.125368337031144
933000,0.125432466887517
934000,0.125496533304769
935000,0.125560536363214
936000,0.125624476143171
937000,0.125688352724955
938000,0.125752166188877
939000,0.125815916615243
940000,0.125879604084353
941000,0.125943228676497
942000,0.126006790471954
943000,0.126070289550992
944000,0.126133725993863
945000,0.126197099880806
946000,0.126260411292038
947000,0.126323660307763
948000,0.126386847008159
949000,0.126449971473385
950000,0.126513033783575
951000,0.126576034018838
952000,0.126638972259258
953000,0.126701848584887
954000,0.126764663075751
955000,0.126827415811844
956000,0.126890106873126
957000,0.126952736339526
958000,0.127015304290935
959000,0.12707781080721
960000,0.127140255968169
961000,0.127202639853592
962000,0.127264962543217
963000,0.127327224116741
964000,0.12738942465382
965000,0.127451564234065
966000,0.12751364293704
967000,0.127575660842266
968000,0.127637618029215
969000,0.12769951457731
970000,0.127761350565925
971000,0.127823126074383
972000,0.127884841181957
973000,0.127946495967865
974000,0.128008090511271
975000,0.128069624891286
976000,0.128131099186964
977000,0.128192513477302
978000,0.128253867841241
979000,0.128315162357661
980000,0.128376397105384
981000,0.128437572163171
982000,0.12849868760972
983000,0.128559743523669
984000,0.128620739983592
985000,0.128681677067999
986000,0.128742554855335
987000,0.12880337342398
988000,0.128864132852246
989000,0.128924833218379
990000,0.128985474600556
991000,0.129046057076887
992000,0.129106580725411
993000,0.129167045624096
994000,0.129227451850841
995000,0.129287799483472
996000,0.129348088599743
997000,0.129408319277334
998000,0.129468491593853
999000,0.129528605626831
1000000,0.129588661453728


==> Data/DragCrisis/Prandtl.txt <==
Re, Drag
1144.398831934949, 0.4927038626609443
1456.0621623572576, 0.4291845493562233
1843.7005131859135, 0.4300429184549357
2079.65661486558, 0.4240343347639486
2334.5374052017746, 0.4369098712446353
3448.7118060186303, 0.4004291845493563
3147.0812087195254, 0.38240343347639494
3890.0766522856934, 0.38669527896995715
5269.353348742938, 0.3836909871244636
6834.834980505213, 0.38755364806866965
8327.259373193647, 0.39613733905579407
10145.562967683509, 0.4077253218884121
15279.193058541327, 0.4343347639484979
18085.152520993055, 0.4420600858369099
20204.091680157002, 0.4596566523605151
23685.196244887073, 0.4605150214592275
26716.41879621357, 0.4600858369098713
29277.04206099225, 0.465236051502146
32550.098059937667, 0.4669527896995709
37430.166356791895, 0.4725321888412018
41215.70771415609, 0.4755364806866954
45384.10399211335, 0.47768240343347645
49974.0756473658, 0.48197424892703866
57743.921744197876, 0.4824034334763949
68019.89908343965, 0.4849785407725323
101455.62967683507, 0.49012875536480693
116105.7040953948, 0.47682403433476406
140778.25085024704, 0.4686695278969958
155764.54802025857, 0.4605150214592275
181724.81103893576, 0.43862660944206017
202040.91680157045, 0.41115879828326185
236851.9624488707, 0.3630901287553649
240299.64990444275, 0.3540772532188842
247346.3120168209, 0.3347639484978541
240299.64990444275, 0.22317596566523612
250946.75833909484, 0.20343347639484988
257064.34329833262, 0.15879828326180262
288569.91134201153, 0.16909871244635205
316227.7660168379, 0.176824034334764
353278.45695517486, 0.18025751072961382
428350.38657843554, 0.19656652360515026
480848.6135893327, 0.19828326180257516
577439.2174419787, 0.20429184549356233
770955.4603399416, 0.20600858369098723


==> Data/NSHT/DSeries.txt <==
Nodes DAConstruction MatAssembly VecAssembly Solve
1   218.983          7.9750e+01  9.7893e+00 208.564
2   155.682          4.0620e+01  5.1174e+00 116.102
4   138.657          2.8578e+01  3.5479e+00  79.667

==> Data/NSHT/Frontera.txt <==
Nodes DAConstruction MatAssembly VecAssembly Solve
1  99.3833 2.9618e+02 1.2284e+01 432.481
2   66.3854   1.5317e+02  6.3997e+00 229.756
4  48.7461  7.9130e+01 3.1798e+00  122.386

==> Data/NSHT/HSeries.txt <==
Nodes DAConstruction MatAssembly VecAssembly Solve
1       173.777     5.8183e+01   7.0078e+00   141.222
2      128.589      3.0313e+01   3.7328e+00    80.4439
4     116.382        1.5539e+01  2.1414e+00   53.5544

==> Data/NSHT/HSeriesNew.txt <==
Nodes DAConstruction MatAssembly VecAssembly Solve
1   179.167        5.1778e+01   6.2301e+00 123.726 
2     145.26        2.7287e+01   4.6797e+00 71.1992   
4     138.173       1.4084e+01  2.2746e+00  46.5043

==> Data/NSHT/MemoryBandwidth.txt <==
Nodes DAConstruction MatAssembly VecAssembly Solve
1   147.746       3.5574e+01     4.2831e+00  112.348
2   128.589       3.0313e+01       3.7328e+00    80.4439
4   122.071       2.9496e+01      3.8874e+00    72.0514

==> Data/PressurePlot.csv <==
Z,p
0,2173.38
0.128,2174.86
0.256,2174.56
0.384,2173.35
0.512,2172.14
0.64,2170.93
0.768,2169.7
0.896,2168.33
1.024,2166.94
1.152,2165.53
1.28,2164.1
1.408,2162.67
1.536,2161.24
1.664,2159.8
1.792,2158.36
1.92,2156.92
2.048,2155.49
2.176,2154.05
2.304,2152.61
2.432,2151.17
2.56,2149.72
2.688,2148.28
2.816,2146.84
2.944,2145.4
3.072,2143.96
3.2,2142.52
3.328,2141.07
3.456,2139.63
3.584,2138.19
3.712,2136.74
3.84,2135.3
3.968,2133.86
4.096,2132.41
4.224,2130.97
4.352,2129.52
4.48,2128.08
4.608,2126.63
4.736,2125.18
4.864,2123.74
4.992,2122.29
5.12,2120.84
5.248,2119.4
5.376,2117.95
5.504,2116.5
5.632,2115.05
5.76,2113.61
5.888,2112.16
6.016,2110.71
6.144,2109.26
6.272,2107.81
6.4,2106.36
6.528,2104.91
6.656,2103.46
6.784,2102.01
6.912,2100.56
7.04,2099.11
7.168,2097.66
7.296,2096.21
7.424,2094.75
7.552,2093.3
7.68,2091.85
7.808,2090.4
7.936,2088.95
8.064,2087.49
8.192,2086.04
8.32,2084.59
8.448,2083.13
8.576,2081.68
8.704,2080.23
8.832,2078.77
8.96,2077.32
9.088,2075.87
9.216,2074.41
9.344,2072.96
9.472,2071.5
9.6,2070.05
9.728,2068.59
9.856,2067.14
9.984,2065.68
10.112,2064.23
10.24,2062.77
10.368,2061.32
10.496,2059.86
10.624,2058.4
10.752,2056.95
10.88,2055.49
11.008,2054.03
11.136,2052.58
11.264,2051.12
11.392,2049.66
11.52,2048.21
11.648,2046.75
11.776,2045.29
11.904,2043.84
12.032,2042.38
12.16,2040.92
12.288,2039.46
12.416,2038.01
12.544,2036.55
12.672,2035.09
12.8,2033.63
12.928,2032.17
13.056,2030.71
13.184,2029.26
13.312,2027.8
13.44,2026.34
13.568,2024.88
13.696,2023.42
13.824,2021.96
13.952,2020.5
14.08,2019.05
14.208,2017.59
14.336,2016.13
14.464,2014.67
14.592,2013.21
14.72,2011.75
14.848,2010.29
14.976,2008.83
15.104,2007.37
15.232,2005.91
15.36,2004.45
15.488,2002.99
15.616,2001.53
15.744,2000.07
15.872,1998.61
16,1997.15
16.128,1995.69
16.256,1994.23
16.384,1992.77
16.512,1991.31
16.64,1989.85
16.768,1988.39
16.896,1986.93
17.024,1985.47
17.152,1984.01
17.28,1982.55
17.408,1981.09
17.536,1979.63
17.664,1978.17
17.792,1976.71
17.92,1975.25
18.048,1973.79
18.176,1972.32
18.304,1970.86
18.432,1969.4
18.56,1967.94
18.688,1966.48
18.816,1965.02
18.944,1963.56
19.072,1962.1
19.2,1960.64
19.328,1959.18
19.456,1957.72
19.584,1956.25
19.712,1954.79
19.84,1953.33
19.968,1951.87
20.096,1950.41
20.224,1948.95
20.352,1947.49
20.48,1946.03
20.608,1944.56
20.736,1943.1
20.864,1941.64
20.992,1940.18
21.12,1938.72
21.248,1937.26
21.376,1935.8
21.504,1934.33
21.632,1932.87
21.76,1931.41
21.888,1929.95
22.016,1928.49
22.144,1927.03
22.272,1925.57
22.4,1924.1
22.528,1922.64
22.656,1921.18
22.784,1919.72
22.912,1918.26
23.04,1916.8
23.168,1915.33
23.296,1913.87
23.424,1912.41
23.552,1910.95
23.68,1909.49
23.808,1908.03
23.936,1906.56
24.064,1905.1
24.192,1903.64
24.32,1902.18
24.448,1900.72
24.576,1899.26
24.704,1897.79
24.832,1896.33
24.96,1894.87
25.088,1893.41
25.216,1891.95
25.344,1890.48
25.472,1889.02
25.6,1887.56
25.728,1886.1
25.856,1884.64
25.984,1883.18
26.112,1881.71
26.24,1880.25
26.368,1878.79
26.496,1877.33
26.624,1875.87
26.752,1874.4
26.88,1872.94
27.008,1871.48
27.136,1870.02
27.264,1868.56
27.392,1867.09
27.52,1865.63
27.648,1864.17
27.776,1862.71
27.904,1861.25
28.032,1859.79
28.16,1858.32
28.288,1856.86
28.416,1855.4
28.544,1853.94
28.672,1852.48
28.8,1851.01
28.928,1849.55
29.056,1848.09
29.184,1846.63
29.312,1845.17
29.44,1843.7
29.568,1842.24
29.696,1840.78
29.824,1839.32
29.952,1837.86
30.08,1836.4
30.208,1834.93
30.336,1833.47
30.464,1832.01
30.592,1830.55
30.72,1829.09
30.848,1827.62
30.976,1826.16
31.104,1824.7
31.232,1823.24
31.36,1821.78
31.488,1820.32
31.616,1818.85
31.744,1817.39
31.872,1815.93
32,1814.47
32.128,1813.01
32.256,1811.54
32.384,1810.08
32.512,1808.62
32.64,1807.16
32.768,1805.7
32.896,1804.24
33.024,1802.77
33.152,1801.31
33.28,1799.85
33.408,1798.39
33.536,1796.93
33.664,1795.47
33.792,1794
33.92,1792.54
34.048,1791.08
34.176,1789.62
34.304,1788.16
34.432,1786.7
34.56,1785.24
34.688,1783.77
34.816,1782.31
34.944,1780.85
35.072,1779.39
35.2,1777.93
35.328,1776.47
35.456,1775.01
35.584,1773.54
35.712,1772.08
35.84,1770.62
35.968,1769.16
36.096,1767.7
36.224,1766.24
36.352,1764.78
36.48,1763.32
36.608,1761.85
36.736,1760.39
36.864,1758.93
36.992,1757.47
37.12,1756.01
37.248,1754.55
37.376,1753.09
37.504,1751.63
37.632,1750.17
37.76,1748.71
37.888,1747.24
38.016,1745.78
38.144,1744.32
38.272,1742.86
38.4,1741.4
38.528,1739.94
38.656,1738.48
38.784,1737.02
38.912,1735.56
39.04,1734.1
39.168,1732.64
39.296,1731.18
39.424,1729.72
39.552,1728.26
39.68,1726.8
39.808,1725.34
39.936,1723.88
40.064,1722.42
40.192,1720.96
40.32,1719.5
40.448,1718.04
40.576,1716.58
40.704,1715.12
40.832,1713.66
40.96,1712.2
41.088,1710.74
41.216,1709.28
41.344,1707.82
41.472,1706.36
41.6,1704.9
41.728,1703.44
41.856,1701.98
41.984,1700.52
42.112,1699.07
42.24,1697.61
42.368,1696.15
42.496,1694.69
42.624,1693.23
42.752,1691.77
42.88,1690.31
43.008,1688.86
43.136,1687.4
43.264,1685.94
43.392,1684.48
43.52,1683.02
43.648,1681.57
43.776,1680.11
43.904,1678.65
44.032,1677.19
44.16,1675.74
44.288,1674.28
44.416,1672.82
44.544,1671.36
44.672,1669.91
44.8,1668.45
44.928,1666.99
45.056,1665.54
45.184,1664.08
45.312,1662.63
45.44,1661.17
45.568,1659.71
45.696,1658.26
45.824,1656.8
45.952,1655.35
46.08,1653.89
46.208,1652.44
46.336,1650.98
46.464,1649.53
46.592,1648.07
46.72,1646.62
46.848,1645.17
46.976,1643.71
47.104,1642.26
47.232,1640.81
47.36,1639.35
47.488,1637.9
47.616,1636.45
47.744,1635
47.872,1633.54
48,1632.09
48.128,1630.64
48.256,1629.19
48.384,1627.74
48.512,1626.29
48.64,1624.84
48.768,1623.39
48.896,1621.94
49.024,1620.49
49.152,1619.04
49.28,1617.59
49.408,1616.14
49.536,1614.69
49.664,1613.24
49.792,1611.8
49.92,1610.35
50.048,1608.9
50.176,1607.46
50.304,1606.01
50.432,1604.56
50.56,1603.12
50.688,1601.67
50.816,1600.23
50.944,1598.79
51.072,1597.34
51.2,1595.9
51.328,1594.46
51.456,1593.01
51.584,1591.57
51.712,1590.13
51.84,1588.69
51.968,1587.25
52.096,1585.81
52.224,1584.37
52.352,1582.93
52.48,1581.49
52.608,1580.06
52.736,1578.62
52.864,1577.18
52.992,1575.75
53.12,1574.31
53.248,1572.88
53.376,1571.44
53.504,1570.01
53.632,1568.58
53.76,1567.14
53.888,1565.71
54.016,1564.28
54.144,1562.85
54.272,1561.42
54.4,1559.99
54.528,1558.57
54.656,1557.14
54.784,1555.71
54.912,1554.29
55.04,1552.86
55.168,1551.44
55.296,1550.02
55.424,1548.59
55.552,1547.17
55.68,1545.75
55.808,1544.33
55.936,1542.91
56.064,1541.49
56.192,1540.08
56.32,1538.66
56.448,1537.25
56.576,1535.83
56.704,1534.42
56.832,1533.01
56.96,1531.6
57.088,1530.19
57.216,1528.78
57.344,1527.37
57.472,1525.96
57.6,1524.55
57.728,1523.15
57.856,1521.75
57.984,1520.34
58.112,1518.94
58.24,1517.54
58.368,1516.14
58.496,1514.74
58.624,1513.35
58.752,1511.95
58.88,1510.56
59.008,1509.16
59.136,1507.77
59.264,1506.38
59.392,1504.99
59.52,1503.6
59.648,1502.21
59.776,1500.83
59.904,1499.44
60.032,1498.06
60.16,1496.69
60.288,1495.3
60.416,1493.86
60.544,1492.54
60.672,1491.42
60.8,1490.44
60.928,1488.86
61.056,1487.14
61.184,1485.73
61.312,1484.39
61.44,1483.05
61.568,1481.72
61.696,1480.38
61.824,1479.05
61.952,1477.72
62.08,1476.39
62.208,1475.06
62.336,1473.74
62.464,1472.43
62.592,1471.12
62.72,1469.83
62.848,1468.58
62.976,1467.4
63.104,1466.38
63.232,1465.69
63.36,1465.79
63.488,1467.72
63.616,1473.92
63.744,nan
63.872,nan
64,nan
64.128,nan
64.256,nan
64.384,1360.93
64.512,1368.89
64.64,1369.96
64.768,1367.06
64.896,1360.73
65.024,1350.42
65.152,1336.32
65.28,1321.47
65.408,1309.15
65.536,1301.28
65.664,1297
65.792,1295.7
65.92,1298.34
66.048,nan
66.176,nan
66.304,nan
66.432,nan
66.56,nan
66.688,nan
66.816,1188.12
66.944,1193.65
67.072,1193.62
67.2,1189.92
67.328,1182.76
67.456,1171.49
67.584,1156.84
67.712,1142.36
67.84,1131.23
67.968,1124.42
68.096,1120.97
68.224,1120.65
68.352,1126.04
68.48,nan
68.608,nan
68.736,nan
68.864,nan
68.992,nan
69.12,nan
69.248,1014.24
69.376,1018.75
69.504,1017.72
69.632,1013.21
69.76,1005.07
69.888,992.794
70.016,977.867
70.144,963.909
70.272,953.955
70.4,948.131
70.528,945.44
70.656,946.097
70.784,953.433
70.912,nan
71.04,nan
71.168,nan
71.296,nan
71.424,nan
71.552,nan
71.68,840.926
71.808,843.751
71.936,841.782
72.064,836.384
72.192,827.203
72.32,814.08
72.448,799.09
72.576,785.829
72.704,777.031
72.832,772.056
72.96,770.077
73.088,771.816
73.216,783.005
73.344,nan
73.472,nan
73.6,nan
73.728,nan
73.856,nan
73.984,660.558
74.112,667.467
74.24,668.348
74.368,665.405
74.496,659.063
74.624,648.775
74.752,634.74
74.88,619.871
75.008,607.528
75.136,599.494
75.264,594.528
75.392,591.243
75.52,588.849
75.648,586.944
75.776,585.311
75.904,583.828
76.032,582.426
76.16,581.066
76.288,579.727
76.416,578.398
76.544,577.073
76.672,575.75
76.8,574.426
76.928,573.102
77.056,571.777
77.184,570.451
77.312,569.123
77.44,567.794
77.568,566.464
77.696,565.132
77.824,563.799
77.952,562.465
78.08,561.129
78.208,559.792
78.336,558.453
78.464,557.113
78.592,555.772
78.72,554.43
78.848,553.085
78.976,551.545
79.104,549.611
79.232,548.508
79.36,547.439
79.488,546.323
79.616,544.914
79.744,543.475
79.872,542.095
80,540.719
80.128,539.329
80.256,537.939
80.384,536.549
80.512,535.158
80.64,533.766
80.768,532.373
80.896,530.978
81.024,529.583
81.152,528.187
81.28,526.789
81.408,525.391
81.536,523.991
81.664,522.591
81.792,521.19
81.92,519.787
82.048,518.384
82.176,516.979
82.304,515.574
82.432,514.168
82.56,512.761
82.688,511.353
82.816,509.944
82.944,508.535
83.072,507.124
83.2,505.713
83.328,504.301
83.456,502.888
83.584,501.474
83.712,500.06
83.84,498.645
83.968,497.229
84.096,495.812
84.224,494.395
84.352,492.977
84.48,491.558
84.608,490.138
84.736,488.718
84.864,487.297
84.992,485.876
85.12,484.454
85.248,483.032
85.376,481.608
85.504,480.185
85.632,478.76
85.76,477.335
85.888,475.909
86.016,474.483
86.144,473.057
86.272,471.63
86.4,470.202
86.528,468.774
86.656,467.345
86.784,465.916
86.912,464.486
87.04,463.056
87.168,461.626
87.296,460.195
87.424,458.763
87.552,457.331
87.68,455.899
87.808,454.467
87.936,453.034
88.064,451.6
88.192,450.166
88.32,448.732
88.448,447.298
88.576,445.863
88.704,444.427
88.832,442.992
88.96,441.556
89.088,440.12
89.216,438.683
89.344,437.246
89.472,435.809
89.6,434.372
89.728,432.934
89.856,431.496
89.984,430.057
90.112,428.619
90.24,427.18
90.368,425.741
90.496,424.302
90.624,422.862
90.752,421.422
90.88,419.982
91.008,418.542
91.136,417.101
91.264,415.66
91.392,414.219
91.52,412.778
91.648,411.337
91.776,409.895
91.904,408.453
92.032,407.011
92.16,405.569
92.288,404.127
92.416,402.684
92.544,401.242
92.672,399.799
92.8,398.356
92.928,396.912
93.056,395.469
93.184,394.026
93.312,392.582
93.44,391.138
93.568,389.694
93.696,388.25
93.824,386.806
93.952,385.362
94.08,383.917
94.208,382.473
94.336,381.028
94.464,379.583
94.592,378.138
94.72,376.693
94.848,375.248
94.976,373.803
95.104,372.357
95.232,370.912
95.36,369.466
95.488,368.02
95.616,366.575
95.744,365.129
95.872,363.683
96,362.237
96.128,360.79
96.256,359.344
96.384,357.898
96.512,356.452
96.64,355.005
96.768,353.559
96.896,352.112
97.024,350.665
97.152,349.218
97.28,347.772
97.408,346.325
97.536,344.878
97.664,343.431
97.792,341.983
97.92,340.536
98.048,339.089
98.176,337.642
98.304,336.194
98.432,334.747
98.56,333.3
98.688,331.852
98.816,330.404
98.944,328.957
99.072,327.509
99.2,326.062
99.328,324.614
99.456,323.166
99.584,321.718
99.712,320.27
99.84,318.822
99.968,317.374
100.096,315.926
100.224,314.478
100.352,313.03
100.48,311.582
100.608,310.134
100.736,308.686
100.864,307.238
100.992,305.789
101.12,304.341
101.248,302.893
101.376,301.444
101.504,299.996
101.632,298.548
101.76,297.099
101.888,295.651
102.016,294.202
102.144,292.754
102.272,291.305
102.4,289.856
102.528,288.408
102.656,286.959
102.784,285.511
102.912,284.062
103.04,282.613
103.168,281.165
103.296,279.716
103.424,278.267
103.552,276.818
103.68,275.37
103.808,273.921
103.936,272.472
104.064,271.023
104.192,269.574
104.32,268.125
104.448,266.676
104.576,265.227
104.704,263.778
104.832,262.33
104.96,260.881
105.088,259.432
105.216,257.983
105.344,256.534
105.472,255.085
105.6,253.636
105.728,252.187
105.856,250.737
105.984,249.288
106.112,247.839
106.24,246.39
106.368,244.941
106.496,243.492
106.624,242.043
106.752,240.594
106.88,239.145
107.008,237.695
107.136,236.246
107.264,234.797
107.392,233.348
107.52,231.899
107.648,230.449
107.776,229
107.904,227.551
108.032,226.102
108.16,224.652
108.288,223.203
108.416,221.754
108.544,220.305
108.672,218.855
108.8,217.406
108.928,215.957
109.056,214.508
109.184,213.058
109.312,211.609
109.44,210.16
109.568,208.71
109.696,207.261
109.824,205.812
109.952,204.362
110.08,202.913
110.208,201.464
110.336,200.014
110.464,198.565
110.592,197.116
110.72,195.666
110.848,194.217
110.976,192.767
111.104,191.318
111.232,189.869
111.36,188.419
111.488,186.97
111.616,185.521
111.744,184.071
111.872,182.622
112,181.172
112.128,179.723
112.256,178.274
112.384,176.824
112.512,175.375
112.64,173.925
112.768,172.476
112.896,171.026
113.024,169.577
113.152,168.127
113.28,166.678
113.408,165.229
113.536,163.779
113.664,162.33
113.792,160.88
113.92,159.431
114.048,157.981
114.176,156.532
114.304,155.082
114.432,153.633
114.56,152.183
114.688,150.734
114.816,149.284
114.944,147.835
115.072,146.386
115.2,144.936
115.328,143.487
115.456,142.037
115.584,140.588
115.712,139.138
115.84,137.689
115.968,136.239
116.096,134.79
116.224,133.34
116.352,131.891
116.48,130.441
116.608,128.992
116.736,127.542
116.864,126.093
116.992,124.643
117.12,123.194
117.248,121.744
117.376,120.295
117.504,118.845
117.632,117.396
117.76,115.946
117.888,114.497
118.016,113.047
118.144,111.598
118.272,110.148
118.4,108.699
118.528,107.249
118.656,105.8
118.784,104.35
118.912,102.901
119.04,101.451
119.168,100.002
119.296,98.552
119.424,97.1024
119.552,95.6529
119.68,94.2034
119.808,92.7539
119.936,91.3044
120.064,89.8548
120.192,88.4053
120.32,86.9558
120.448,85.5063
120.576,84.0568
120.704,82.6072
120.832,81.1577
120.96,79.7082
121.088,78.2587
121.216,76.8091
121.344,75.3595
121.472,73.91
121.6,72.4605
121.728,71.011
121.856,69.5614
121.984,68.1119
122.112,66.6624
122.24,65.2128
122.368,63.7633
122.496,62.3137
122.624,60.8642
122.752,59.4147
122.88,57.9652
123.008,56.5156
123.136,55.066
123.264,53.6165
123.392,52.167
123.52,50.7175
123.648,49.2679
123.776,47.8183
123.904,46.3688
124.032,44.9193
124.16,43.4697
124.288,42.0202
124.416,40.5706
124.544,39.1211
124.672,37.6716
124.8,36.222
124.928,34.7725
125.056,33.3229
125.184,31.8734
125.312,30.4239
125.44,28.9743
125.568,27.5247
125.696,26.0752
125.824,24.6257
125.952,23.1761
126.08,21.7266
126.208,20.277
126.336,18.8275
126.464,17.3779
126.592,15.9285
126.72,14.4791
126.848,13.0286
126.976,11.5777
127.104,10.1349
127.232,8.69393
127.36,7.19925
127.488,5.69578
127.616,4.48848
127.744,3.31175
127.872,2.43925
128,-1.63316E-12


==> Data/PressurePlotNoSphere.csv <==
"arc_length","p"
0,1660.31
0.128,1663.33
0.256,1666.07
0.384,1663.26
0.512,1660.63
0.64,1659.76
0.768,1658.78
0.896,1657.09
1.024,1655.42
1.152,1653.84
1.28,1652.25
1.408,1650.63
1.536,1649
1.664,1647.38
1.792,1645.75
1.92,1644.13
2.048,1642.5
2.176,1640.87
2.304,1639.23
2.432,1637.6
2.56,1635.96
2.688,1634.33
2.816,1632.69
2.944,1631.05
3.072,1629.41
3.2,1627.77
3.328,1626.12
3.456,1624.48
3.584,1622.83
3.712,1621.19
3.84,1619.54
3.968,1617.89
4.096,1616.24
4.224,1614.59
4.352,1612.94
4.48,1611.28
4.608,1609.63
4.736,1607.98
4.864,1606.32
4.992,1604.67
5.12,1603.01
5.248,1601.35
5.376,1599.69
5.504,1598.03
5.632,1596.37
5.76,1594.71
5.888,1593.05
6.016,1591.39
6.144,1589.73
6.272,1588.07
6.4,1586.41
6.528,1584.74
6.656,1583.08
6.784,1581.42
6.912,1579.75
7.04,1578.09
7.168,1576.42
7.296,1574.76
7.424,1573.09
7.552,1571.42
7.68,1569.76
7.808,1568.09
7.936,1566.42
8.064,1564.75
8.192,1563.09
8.32,1561.42
8.448,1559.75
8.576,1558.08
8.704,1556.41
8.832,1554.75
8.96,1553.08
9.088,1551.41
9.216,1549.74
9.344,1548.07
9.472,1546.4
9.6,1544.73
9.728,1543.06
9.856,1541.39
9.984,1539.72
10.112,1538.05
10.24,1536.38
10.368,1534.71
10.496,1533.04
10.624,1531.37
10.752,1529.7
10.88,1528.02
11.008,1526.35
11.136,1524.68
11.264,1523.01
11.392,1521.34
11.52,1519.67
11.648,1518
11.776,1516.33
11.904,1514.65
12.032,1512.98
12.16,1511.31
12.288,1509.64
12.416,1507.97
12.544,1506.3
12.672,1504.62
12.8,1502.95
12.928,1501.28
13.056,1499.61
13.184,1497.94
13.312,1496.26
13.44,1494.59
13.568,1492.92
13.696,1491.25
13.824,1489.58
13.952,1487.9
14.08,1486.23
14.208,1484.56
14.336,1482.89
14.464,1481.22
14.592,1479.54
14.72,1477.87
14.848,1476.2
14.976,1474.53
15.104,1472.85
15.232,1471.18
15.36,1469.51
15.488,1467.84
15.616,1466.16
15.744,1464.49
15.872,1462.82
16,1461.15
16.128,1459.48
16.256,1457.8
16.384,1456.13
16.512,1454.46
16.64,1452.79
16.768,1451.11
16.896,1449.44
17.024,1447.77
17.152,1446.1
17.28,1444.42
17.408,1442.75
17.536,1441.08
17.664,1439.41
17.792,1437.73
17.92,1436.06
18.048,1434.39
18.176,1432.72
18.304,1431.04
18.432,1429.37
18.56,1427.7
18.688,1426.03
18.816,1424.35
18.944,1422.68
19.072,1421.01
19.2,1419.33
19.328,1417.66
19.456,1415.99
19.584,1414.32
19.712,1412.64
19.84,1410.97
19.968,1409.3
20.096,1407.63
20.224,1405.95
20.352,1404.28
20.48,1402.61
20.608,1400.94
20.736,1399.26
20.864,1397.59
20.992,1395.92
21.12,1394.25
21.248,1392.57
21.376,1390.9
21.504,1389.23
21.632,1387.56
21.76,1385.88
21.888,1384.21
22.016,1382.54
22.144,1380.87
22.272,1379.19
22.4,1377.52
22.528,1375.85
22.656,1374.18
22.784,1372.5
22.912,1370.83
23.04,1369.16
23.168,1367.48
23.296,1365.81
23.424,1364.14
23.552,1362.47
23.68,1360.79
23.808,1359.12
23.936,1357.45
24.064,1355.78
24.192,1354.1
24.32,1352.43
24.448,1350.76
24.576,1349.09
24.704,1347.41
24.832,1345.74
24.96,1344.07
25.088,1342.4
25.216,1340.72
25.344,1339.05
25.472,1337.38
25.6,1335.71
25.728,1334.03
25.856,1332.36
25.984,1330.69
26.112,1329.01
26.24,1327.34
26.368,1325.67
26.496,1324
26.624,1322.32
26.752,1320.65
26.88,1318.98
27.008,1317.31
27.136,1315.63
27.264,1313.96
27.392,1312.29
27.52,1310.62
27.648,1308.94
27.776,1307.27
27.904,1305.6
28.032,1303.93
28.16,1302.25
28.288,1300.58
28.416,1298.91
28.544,1297.23
28.672,1295.56
28.8,1293.89
28.928,1292.22
29.056,1290.54
29.184,1288.87
29.312,1287.2
29.44,1285.53
29.568,1283.85
29.696,1282.18
29.824,1280.51
29.952,1278.84
30.08,1277.16
30.208,1275.49
30.336,1273.82
30.464,1272.15
30.592,1270.47
30.72,1268.8
30.848,1267.13
30.976,1265.46
31.104,1263.78
31.232,1262.11
31.36,1260.44
31.488,1258.76
31.616,1257.09
31.744,1255.42
31.872,1253.75
32,1252.07
32.128,1250.4
32.256,1248.73
32.384,1247.06
32.512,1245.38
32.64,1243.71
32.768,1242.04
32.896,1240.37
33.024,1238.69
33.152,1237.02
33.28,1235.35
33.408,1233.68
33.536,1232
33.664,1230.33
33.792,1228.66
33.92,1226.99
34.048,1225.31
34.176,1223.64
34.304,1221.97
34.432,1220.29
34.56,1218.62
34.688,1216.95
34.816,1215.28
34.944,1213.6
35.072,1211.93
35.2,1210.26
35.328,1208.59
35.456,1206.91
35.584,1205.24
35.712,1203.57
35.84,1201.9
35.968,1200.22
36.096,1198.55
36.224,1196.88
36.352,1195.21
36.48,1193.53
36.608,1191.86
36.736,1190.19
36.864,1188.51
36.992,1186.84
37.12,1185.17
37.248,1183.5
37.376,1181.82
37.504,1180.15
37.632,1178.48
37.76,1176.81
37.888,1175.13
38.016,1173.46
38.144,1171.79
38.272,1170.12
38.4,1168.44
38.528,1166.77
38.656,1165.1
38.784,1163.43
38.912,1161.75
39.04,1160.08
39.168,1158.41
39.296,1156.74
39.424,1155.06
39.552,1153.39
39.68,1151.72
39.808,1150.04
39.936,1148.37
40.064,1146.7
40.192,1145.03
40.32,1143.35
40.448,1141.68
40.576,1140.01
40.704,1138.34
40.832,1136.66
40.96,1134.99
41.088,1133.32
41.216,1131.65
41.344,1129.97
41.472,1128.3
41.6,1126.63
41.728,1124.96
41.856,1123.28
41.984,1121.61
42.112,1119.94
42.24,1118.26
42.368,1116.59
42.496,1114.92
42.624,1113.25
42.752,1111.57
42.88,1109.9
43.008,1108.23
43.136,1106.56
43.264,1104.88
43.392,1103.21
43.52,1101.54
43.648,1099.87
43.776,1098.19
43.904,1096.52
44.032,1094.85
44.16,1093.18
44.288,1091.5
44.416,1089.83
44.544,1088.16
44.672,1086.49
44.8,1084.81
44.928,1083.14
45.056,1081.47
45.184,1079.79
45.312,1078.12
45.44,1076.45
45.568,1074.78
45.696,1073.1
45.824,1071.43
45.952,1069.76
46.08,1068.09
46.208,1066.41
46.336,1064.74
46.464,1063.07
46.592,1061.4
46.72,1059.72
46.848,1058.05
46.976,1056.38
47.104,1054.71
47.232,1053.03
47.36,1051.36
47.488,1049.69
47.616,1048.02
47.744,1046.34
47.872,1044.67
48,1043
48.128,1041.32
48.256,1039.65
48.384,1037.98
48.512,1036.31
48.64,1034.63
48.768,1032.96
48.896,1031.29
49.024,1029.62
49.152,1027.94
49.28,1026.27
49.408,1024.6
49.536,1022.93
49.664,1021.25
49.792,1019.58
49.92,1017.91
50.048,1016.24
50.176,1014.56
50.304,1012.89
50.432,1011.22
50.56,1009.54
50.688,1007.87
50.816,1006.2
50.944,1004.53
51.072,1002.85
51.2,1001.18
51.328,999.509
51.456,997.837
51.584,996.164
51.712,994.491
51.84,992.819
51.968,991.146
52.096,989.473
52.224,987.801
52.352,986.128
52.48,984.456
52.608,982.783
52.736,981.11
52.864,979.438
52.992,977.765
53.12,976.093
53.248,974.42
53.376,972.747
53.504,971.075
53.632,969.402
53.76,967.73
53.888,966.057
54.016,964.384
54.144,962.712
54.272,961.039
54.4,959.366
54.528,957.694
54.656,956.021
54.784,954.349
54.912,952.676
55.04,951.003
55.168,949.331
55.296,947.658
55.424,945.985
55.552,944.313
55.68,942.64
55.808,940.968
55.936,939.295
56.064,937.622
56.192,935.95
56.32,934.277
56.448,932.605
56.576,930.932
56.704,929.259
56.832,927.587
56.96,925.914
57.088,924.241
57.216,922.569
57.344,920.896
57.472,919.224
57.6,917.551
57.728,915.878
57.856,914.206
57.984,912.533
58.112,910.861
58.24,909.188
58.368,907.515
58.496,905.843
58.624,904.17
58.752,902.497
58.88,900.825
59.008,899.152
59.136,897.48
59.264,895.807
59.392,894.134
59.52,892.462
59.648,890.789
59.776,889.116
59.904,887.444
60.032,885.771
60.16,884.099
60.288,882.426
60.416,880.753
60.544,879.081
60.672,877.408
60.8,875.736
60.928,874.063
61.056,872.39
61.184,870.718
61.312,869.045
61.44,867.373
61.568,865.7
61.696,864.027
61.824,862.355
61.952,860.682
62.08,859.009
62.208,857.337
62.336,855.664
62.464,853.992
62.592,852.319
62.72,850.646
62.848,848.974
62.976,847.301
63.104,845.628
63.232,843.956
63.36,842.283
63.488,840.611
63.616,838.938
63.744,837.265
63.872,835.593
64,833.92
64.128,832.248
64.256,830.575
64.384,828.902
64.512,827.23
64.64,825.557
64.768,823.884
64.896,822.212
65.024,820.539
65.152,818.867
65.28,817.194
65.408,815.521
65.536,813.849
65.664,812.176
65.792,810.504
65.92,808.831
66.048,807.158
66.176,805.486
66.304,803.813
66.432,802.14
66.56,800.468
66.688,798.795
66.816,797.123
66.944,795.45
67.072,793.777
67.2,792.105
67.328,790.432
67.456,788.759
67.584,787.087
67.712,785.414
67.84,783.742
67.968,782.069
68.096,780.396
68.224,778.724
68.352,777.051
68.48,775.379
68.608,773.706
68.736,772.033
68.864,770.361
68.992,768.688
69.12,767.015
69.248,765.343
69.376,763.67
69.504,761.998
69.632,760.325
69.76,758.652
69.888,756.98
70.016,755.307
70.144,753.635
70.272,751.962
70.4,750.289
70.528,748.617
70.656,746.944
70.784,745.272
70.912,743.599
71.04,741.926
71.168,740.254
71.296,738.581
71.424,736.908
71.552,735.236
71.68,733.563
71.808,731.891
71.936,730.218
72.064,728.545
72.192,726.873
72.32,725.2
72.448,723.527
72.576,721.855
72.704,720.182
72.832,718.51
72.96,716.837
73.088,715.164
73.216,713.492
73.344,711.819
73.472,710.147
73.6,708.474
73.728,706.801
73.856,705.129
73.984,703.456
74.112,701.783
74.24,700.111
74.368,698.438
74.496,696.766
74.624,695.093
74.752,693.42
74.88,691.748
75.008,690.075
75.136,688.402
75.264,686.73
75.392,685.057
75.52,683.385
75.648,681.712
75.776,680.039
75.904,678.367
76.032,676.694
76.16,675.022
76.288,673.349
76.416,671.676
76.544,670.004
76.672,668.331
76.8,666.658
76.928,664.986
77.056,663.313
77.184,661.641
77.312,659.968
77.44,658.295
77.568,656.623
77.696,654.95
77.824,653.278
77.952,651.605
78.08,649.932
78.208,648.26
78.336,646.587
78.464,644.915
78.592,643.242
78.72,641.569
78.848,639.897
78.976,638.224
79.104,636.551
79.232,634.879
79.36,633.206
79.488,631.534
79.616,629.861
79.744,628.188
79.872,626.516
80,624.843
80.128,623.17
80.256,621.498
80.384,619.825
80.512,618.153
80.64,616.48
80.768,614.807
80.896,613.135
81.024,611.462
81.152,609.79
81.28,608.117
81.408,606.444
81.536,604.772
81.664,603.099
81.792,601.426
81.92,599.754
82.048,598.081
82.176,596.409
82.304,594.736
82.432,593.063
82.56,591.391
82.688,589.718
82.816,588.046
82.944,586.373
83.072,584.7
83.2,583.028
83.328,581.355
83.456,579.682
83.584,578.01
83.712,576.337
83.84,574.665
83.968,572.992
84.096,571.319
84.224,569.647
84.352,567.974
84.48,566.301
84.608,564.629
84.736,562.956
84.864,561.284
84.992,559.611
85.12,557.938
85.248,556.266
85.376,554.593
85.504,552.921
85.632,551.248
85.76,549.575
85.888,547.903
86.016,546.23
86.144,544.558
86.272,542.885
86.4,541.212
86.528,539.54
86.656,537.867
86.784,536.194
86.912,534.522
87.04,532.849
87.168,531.177
87.296,529.504
87.424,527.831
87.552,526.159
87.68,524.486
87.808,522.814
87.936,521.141
88.064,519.468
88.192,517.796
88.32,516.123
88.448,514.45
88.576,512.778
88.704,511.105
88.832,509.433
88.96,507.76
89.088,506.087
89.216,504.415
89.344,502.742
89.472,501.069
89.6,499.397
89.728,497.724
89.856,496.052
89.984,494.379
90.112,492.706
90.24,491.034
90.368,489.361
90.496,487.689
90.624,486.016
90.752,484.343
90.88,482.671
91.008,480.998
91.136,479.325
91.264,477.653
91.392,475.98
91.52,474.308
91.648,472.635
91.776,470.962
91.904,469.29
92.032,467.617
92.16,465.944
92.288,464.272
92.416,462.599
92.544,460.927
92.672,459.254
92.8,457.581
92.928,455.909
93.056,454.236
93.184,452.564
93.312,450.891
93.44,449.218
93.568,447.546
93.696,445.873
93.824,444.201
93.952,442.528
94.08,440.855
94.208,439.183
94.336,437.51
94.464,435.837
94.592,434.165
94.72,432.492
94.848,430.82
94.976,429.147
95.104,427.474
95.232,425.802
95.36,424.129
95.488,422.457
95.616,420.784
95.744,419.111
95.872,417.439
96,415.766
96.128,414.093
96.256,412.421
96.384,410.748
96.512,409.076
96.64,407.403
96.768,405.73
96.896,404.058
97.024,402.385
97.152,400.712
97.28,399.04
97.408,397.367
97.536,395.695
97.664,394.022
97.792,392.349
97.92,390.677
98.048,389.004
98.176,387.332
98.304,385.659
98.432,383.986
98.56,382.314
98.688,380.641
98.816,378.968
98.944,377.296
99.072,375.623
99.2,373.951
99.328,372.278
99.456,370.605
99.584,368.933
99.712,367.26
99.84,365.588
99.968,363.915
100.096,362.242
100.224,360.57
100.352,358.897
100.48,357.224
100.608,355.552
100.736,353.879
100.864,352.207
100.992,350.534
101.12,348.861
101.248,347.189
101.376,345.516
101.504,343.844
101.632,342.171
101.76,340.498
101.888,338.826
102.016,337.153
102.144,335.48
102.272,333.808
102.4,332.135
102.528,330.463
102.656,328.79
102.784,327.117
102.912,325.445
103.04,323.772
103.168,322.1
103.296,320.427
103.424,318.754
103.552,317.082
103.68,315.409
103.808,313.736
103.936,312.064
104.064,310.391
104.192,308.719
104.32,307.046
104.448,305.373
104.576,303.701
104.704,302.028
104.832,300.355
104.96,298.683
105.088,297.01
105.216,295.338
105.344,293.665
105.472,291.992
105.6,290.32
105.728,288.647
105.856,286.975
105.984,285.302
106.112,283.629
106.24,281.957
106.368,280.284
106.496,278.611
106.624,276.939
106.752,275.266
106.88,273.594
107.008,271.921
107.136,270.248
107.264,268.576
107.392,266.903
107.52,265.231
107.648,263.558
107.776,261.885
107.904,260.213
108.032,258.54
108.16,256.867
108.288,255.195
108.416,253.522
108.544,251.85
108.672,250.177
108.8,248.504
108.928,246.832
109.056,245.159
109.184,243.487
109.312,241.814
109.44,240.141
109.568,238.469
109.696,236.796
109.824,235.123
109.952,233.451
110.08,231.778
110.208,230.106
110.336,228.433
110.464,226.76
110.592,225.088
110.72,223.415
110.848,221.743
110.976,220.07
111.104,218.397
111.232,216.725
111.36,215.052
111.488,213.379
111.616,211.707
111.744,210.034
111.872,208.362
112,206.689
112.128,205.016
112.256,203.344
112.384,201.671
112.512,199.998
112.64,198.326
112.768,196.653
112.896,194.981
113.024,193.308
113.152,191.635
113.28,189.963
113.408,188.29
113.536,186.617
113.664,184.945
113.792,183.272
113.92,181.6
114.048,179.927
114.176,178.254
114.304,176.582
114.432,174.909
114.56,173.237
114.688,171.564
114.816,169.891
114.944,168.219
115.072,166.546
115.2,164.874
115.328,163.201
115.456,161.528
115.584,159.856
115.712,158.183
115.84,156.51
115.968,154.838
116.096,153.165
116.224,151.493
116.352,149.82
116.48,148.147
116.608,146.475
116.736,144.802
116.864,143.129
116.992,141.457
117.12,139.784
117.248,138.112
117.376,136.439
117.504,134.766
117.632,133.094
117.76,131.421
117.888,129.748
118.016,128.076
118.144,126.403
118.272,124.731
118.4,123.058
118.528,121.385
118.656,119.713
118.784,118.04
118.912,116.367
119.04,114.695
119.168,113.022
119.296,111.35
119.424,109.677
119.552,108.004
119.68,106.332
119.808,104.659
119.936,102.986
120.064,101.314
120.192,99.6411
120.32,97.9685
120.448,96.2959
120.576,94.6233
120.704,92.9505
120.832,91.2779
120.96,89.6053
121.088,87.9327
121.216,86.26
121.344,84.5873
121.472,82.9147
121.6,81.2421
121.728,79.5695
121.856,77.8967
121.984,76.2241
122.112,74.5515
122.24,72.8789
122.368,71.2062
122.496,69.5335
122.624,67.8609
122.752,66.1882
122.88,64.5156
123.008,62.8428
123.136,61.1702
123.264,59.4976
123.392,57.8249
123.52,56.1523
123.648,54.4795
123.776,52.8069
123.904,51.1343
124.032,49.4616
124.16,47.7889
124.288,46.1162
124.416,44.4436
124.544,42.7709
124.672,41.0983
124.8,39.4255
124.928,37.7529
125.056,36.0802
125.184,34.4075
125.312,32.7349
125.44,31.0621
125.568,29.3895
125.696,27.7168
125.824,26.0442
125.952,24.3714
126.08,22.6987
126.208,21.0258
126.336,19.3532
126.464,17.6807
126.592,16.006
126.72,14.3307
126.848,12.6614
126.976,10.9939
127.104,9.27533
127.232,7.54481
127.36,5.98693
127.488,4.45729
127.616,2.20585
127.744,-0.120394
127.872,-0.117437
128,0


==> Data/SphereDrag.txt <==
Re,Drag
0.1063098307105303, 236.48408401898627
0.1289702407352588, 186.88114882683087
0.15951341129587684, 156.63477187847946
0.17912114352218936, 137.20823940401317
0.22154122125811826, 110.03568371733209
0.27400736591690256, 87.5975607194438
0.38798165280991215, 61.08611311306015
0.5388507993839952, 43.870493918457676
0.706237946904025, 35.182433753999156
0.9256217829079949, 28.008144929973387
1.3362081793357288, 20.8683839181556
1.8202869692140817, 15.895637688209108
2.6277280655179456, 11.166660762286307
3.443998368630053, 9.087960979720696
4.691683114474261, 6.97349476530584
6.904954786310685, 5.272841641637645
8.70683150110886, 4.322975235030045
11.63413946787963, 3.544220773692519
16.79479956454157, 2.6407375419200294
25.199887467276056, 2.02632575846424
35.681865549346675, 1.685920380417684
48.60861945106032, 1.4552556601365036
78.79587752793944, 1.10035683717332
130.22228592266316, 0.856855025516878
211.09382263574346, 0.7129107176119017
348.86495322084124, 0.5931478209856225
533.6699231206308, 0.5045165292019281
1402.3394347068872, 0.43548944735553446
2408.896728518301, 0.3928703025225195
3281.5869509825616, 0.4046026789540295
6971.988199291524, 0.3928703025225195
9316.027658125515, 0.41059960794156725
15396.166086603927, 0.43548944735553446
229297.57015602608, 0.5089945558072336
345219.36521569657, 0.3877769640819524
365312.98157106625, 0.1151812933222065
383424.37526098045, 0.07686303228480107
455404.6511177076, 0.06275184358873909
640225.6034047793, 0.0802402484232278
906234.6396103617, 0.10344988106794728
1189938.388601737, 0.13225306654838215
1621026.855273517, 0.14340012198405122
2124578.231030563, 0.13924190875671782
3511191.734215113, 0.14660007257465915
4971683.764101492, 0.14877294554492934
6643204.5106631, 0.15663477187847943
8376776.40068289, 0.16491205219845437

==> Data/SphereScaling/Statistics/StatisticsLinear.txt <==
npes Ratio(mean) Ratio(std)  Communicated(mean)    Communicated(std)   
#56	0.078741063599132	0.017335600284052	24455.3571428571	6228.29240111335
#112	0.106927865573783	0.024875414647298	16441.7142857143	3627.83882114772
224	0.142863727288644	0.028598691745143	10987.9285714286	2190.69770082496
448	0.191799106152073	0.036047358717789	7378.14732142857	1391.60828229695
896	0.251423502655375	0.045298442139063	4842.81696428572	860.910193917589
1792	0.326963594818728	0.048032474980135	3146.99553571429	510.694936023129
3584	0.421934961921743	0.058837213809006	2032.39955357143	324.03790390991
7168	0.55669249992863	0.075158047527653	1344.26866088901	202.47437065523


==> Data/SphereScaling/Statistics/StatisticsQuadratic.txt <==
npes Ratio(mean) Ratio(std) Communicated(mean)    Communicated(std)   
224	0.070264413533347	0.013661100063788	43501.1964285714	8699.96189398313
448	0.09401733190431	0.017122516929934	29107.6383928571	5522.15123828368
896	0.122706272481092	0.021194756068329	19029.9910714286	3418.11394037961
1792	0.158786759464449	0.022103768511204	12303.3939732143	2019.4448803346
3584	0.203552420027605	0.026835135703846	7892.38895089286	1283.61755491901
7168	0.266547633784829	0.034432844684912	5180.76600503215	801.697621795085


==> Data/SphereScaling/Strong/sphereLinear.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)	
6_11_1.txt	224	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	2.25949	3.28855	4.18716	0.00258756	0.903109	1.93435	0.901854	1.39548	1.78657	0.557383	0.841523	1.07641	0	0	0	0.530391	0.753393	0.989375
6_11_1.txt	448	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	1.09558	1.64802	2.12207	0.00121999	0.472358	1.02367	0.439421	0.701628	0.909286	0.270043	0.423263	0.544672	0	0	0	0.255258	0.376138	0.494085	
6_11_1.txt	896	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.57971	0.82861	1.09553	0.00101113	0.26523	0.516992	0.24543	0.35402	0.463815	0.14954	0.213383	0.281647	0	0	0	0.120058	0.188011	0.250724	
6_11_1.txt	1792	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.213989	0.417647	0.562968	0.000644684	0.144757	0.347978	0.0856996	0.179205	0.241307	0.0533051	0.107893	0.145289	0	0	0	0.0457141	0.0939969	0.126904	
6_11_1.txt	3584	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.035445	0.210457	0.286421	0.000413656	0.0749284	0.250306	0.0166574	0.0905826	0.123972	0.00967598	0.0547948	0.0745842	0	0	0	0.00623512 0.0468496	0.0636184	
6_11_1.txt	7168	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.000102043 0.107618	0.143797	0	0.0342544	0.142631	0	0.0466552	0.062408	0	0.0283212	0.0378051	0	0	0	0	0.0234444	0.03163	


==> Data/SphereScaling/Strong/sphereQuadratic.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)	
6_11_2.txt	224	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	9.03062	14.5302	18.859	0.0089972	4.36701	9.88262	4.41332	7.58912	9.82205	2.71016	4.45728	5.84085	0	0	0	1.40058	1.98745	2.58283	
6_11_2.txt	448	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	4.33096	7.30507	9.58016	0.00435805	2.27446	5.26859	2.12127	3.83276	5.045	1.30764	2.23466	2.9402	0	0	0	0.673615	0.992359	1.2949	
6_11_2.txt	896	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	2.45428	3.59366	4.84818	0.00306153	1.24452	2.39552	1.23784	1.87007	2.50205	0.749264	1.1157	1.51782	0	0	0	0.319221	0.496024	0.663192	
6_11_2.txt	1792	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.827209	1.80429	2.47721	0.00243688	0.671698	1.65155	0.403172	0.940531	1.29038	0.249199	0.561731	0.774589	0	0	0	0.121343	0.248047	0.348047	
6_11_2.txt	3584	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.142834	0.902151	1.25889	0.00114322	0.34623	1.1006	0.0757141	0.470333	0.658085	0.0463789	0.282398	0.394969	0	0	0	0.0163524	0.123647	0.168137	
6_11_2.txt	7168	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.000139713 0.456415	0.62216	0	0.159028	0.617917	0	0.238531	0.325647	0	0.143256	0.196556	0	0	0	0	0.0618503	0.0841265	

==> Data/SphereScaling/Weak/sphereLinear.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)
7_12_1.txt	14336	1000	1	0	0	0	0	138813433	0	0	0	0	0	0	0	0	0	0	0	0	0	0.000102997	0.415868	0.560461	0	0.138401	0.555538	0	0.183091	0.247552	0	0.110422	0.149192	0	0	0	0	0.0865076	0.115668
6_11_1.txt	1792	1000	1	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.213989	0.417647	0.562968	0.000644684	0.144757	0.347978	0.0856996	0.179205	0.241307	0.0533051	0.107893	0.145289	0	0	0	0.0457141	0.0939969	0.126904
5_10_1.txt	224	1000	1	0	0	0	0	2239581	0	0	0	0	0	0	0	0	0	0	0	0	0	0.27702	0.414374	0.559058	0.00107098	0.145854	0.283386	0.10924	0.17541	0.23391	0.0679297	0.106026	0.143347	0	0	0	0.0603895	0.0961682	0.131958
4_9_1.txt	28	1000	1	0	0	0	0	290981	0	0	0	0	0	0	0	0	0	0	0	0	0	0.317098	0.418747	0.511414	0.000366211	0.0930715	0.194756	0.133518	0.174824	0.211021	0.0811229	0.106606	0.128443	0	0	0	0.0741799	0.0999234	0.125327



==> Data/SphereScaling/Weak/sphereQuadratic.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	treeinterior(min)	treeinterior(mean)	treeinterior(max)	elemental(min)	elemental(mean)	elemental(max)
7_12_2.txt	14336	1000	2	0	0	0	0	138813433	0	0	0	0	0	0	0	0	0	0	0	0	0	0.000140905	1.84326	2.53664	0	0.66474	2.51122	0	0.975698	1.34059	0	0.584256	0.808515	0	0	0	0	0.231378	0.336138
6_11_2.txt	1792	1000	2	0	0	0	0	17543983	0	0	0	0	0	0	0	0	0	0	0	0	0	0.827209	1.80429	2.47721	0.00243688	0.671698	1.65155	0.403172	0.940531	1.29038	0.249199	0.561731	0.774589	0	0	0	0.121343	0.248047	0.348047
5_10_2.txt	224	1000	2	0	0	0	0	2239581	0	0	0	0	0	0	0	0	0	0	0	0	0	1.05408	1.74236	2.40376	0.0028739	0.666284	1.35477	0.503527	0.893032	1.22671	0.31675	0.539481	0.745776	0	0	0	0.159443	0.25411	0.34623
4_9_2.txt	28	1000	2	0	0	0	0	290981	0	0	0	0	0	0	0	0	0	0	0	0	0	1.29821	1.70878	2.08195	0.00087142	0.372931	0.785359	0.658287	0.860161	1.05337	0.4057	0.528432	0.644914	0	0	0	0.194078	0.26492	0.335443


==> Data/VoxelConvergence.txt <==
h L2Omega      LinfOmega
3 0.0068828 0.0121043
4 0.00400158 0.00757587
5 0.00242373 0.00419245
6 0.00135611 0.00239049
7 0.000697043 0.0012369
8 0.000340755 0.000609977
9 0.000185053 0.000359618
10 9.10998e-05 0.000190092

==> Data/condition.txt <==
AspectRatio Condn
1  100.8972
2  116.8924
4  127.5898
8  270.7800
16 563.0286
32 1.1285e+03



==> Data/projectedArea.txt <==
Level ProjectedArea SphereArea
8 1.41296 0.78539816339
9 1.49002 0.78539816339
10 1.53122 0.78539816339
11 1.55087 0.78539816339
12 1.56106 0.78539816339
13 1.56589 0.78539816339
14 1.56834 0.78539816339
15 1.56956 0.78539816339

==> Data/signedDistance.txt <==
RefineLvl Distance NumElements
4  0.06230004131793976 4092
5  0.05010821100937495 5464
6 0.0268129312702804 13689
7 0.013439033625419112 47413
8 0.0067456426434433165 180322
9 0.003383757510598563 702364
10 0.001691134100290343 2767856
11 0.0008492760194675778 10957166
12 0.0004502256540967237 43577024

==> Data/simpleDA_weak_grain64K_p1.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
simpleDA_p1	1	65536	1	65536	65536	65536	51614	65536	51614	0.0150681	0.0150681	0.0150681	0.030596	0.030596	0.030596	0.502472	0.502472	0.502472	2.12798	2.12798	2.12798	24.2646	24.2646	24.2646	3.24249e-05	3.24249e-05	3.24249e-05	8.87215	8.87215	8.87215	5.33318	5.33318	5.33318	7.93311	7.93311	7.93311	
simpleDA_p1	2	65536	1	131084	131084	131084	127460	131084	127460	0.0175691	0.0175741	0.0175791	0.0356929	0.0356984	0.0357039	0.518894	0.518897	0.5189	4.07748	4.07751	4.07754	26.1851	26.6067	27.0283	0.00399446	0.424182	0.84437	10.2489	10.4188	10.5887	6.04259	6.13618	6.22977	7.78719	7.90909	8.03099	
simpleDA_p1	4	65536	1	262152	262152	262152	202859	262152	202859	0.022646	0.0230655	0.0234909	0.0476968	0.04822	0.048686	0.614786	0.614801	0.61481	4.15318	4.15324	4.15331	24.0795	24.8807	25.6835	0.00241184	0.806664	1.60917	8.94158	9.21425	9.44238	5.3371	5.49612	5.62553	7.70134	8.01296	8.40216	
simpleDA_p1	8	65536	1	524309	524309	524309	477940	524309	477940	0.0248132	0.0254861	0.0268781	0.0541699	0.0556426	0.0563791	0.631994	0.632016	0.632043	4.49216	4.49328	4.49402	25.8348	26.9903	29.1127	0.00197983	2.12159	3.26807	10.1624	10.6243	11.4638	6.00404	6.25646	6.74846	7.57647	7.92291	8.53914	
simpleDA_p1	16	65536	1	1048651	1048651	1048651	806411	1048651	806411	0.0268371	0.0280019	0.0295582	0.0598969	0.0616825	0.0633361	0.794787	0.794898	0.794986	4.47044	4.47106	4.47221	23.8746	25.5639	27.512	0.00360489	1.91948	3.54697	8.95124	9.66485	10.3952	5.30697	5.73257	6.18449	7.5698	7.95455	8.55459	
simpleDA_p1	32	65536	1	2097272	2097272	2097272	1851829	2097272	1851829	0.0288801	0.029667	0.031359	0.0634382	0.0653912	0.066586	0.797273	0.797319	0.797392	5.10326	5.10495	5.10727	26.009	27.6244	30.1052	0.253594	2.80757	4.4955	10.3625	10.9653	11.9652	6.07826	6.4577	7.04959	7.45547	7.95562	8.63899	
simpleDA_p1	64	65536	1	4194563	4194563	4194563	3219273	4194563	3219273	0.0308781	0.0323568	0.0342162	0.0689921	0.0710881	0.0727432	1.00217	1.00235	1.00283	5.44859	5.44998	5.45326	23.9653	26.4578	31.8016	0.0752375	5.42361	7.91632	9.16769	10.1317	11.1383	5.46745	5.99194	6.55919	7.25881	8.04323	11.8824	
simpleDA_p1	128	65536	1	8389124	8389124	8389124	7296847	8389124	7296847	0.0348051	0.0358611	0.037745	0.071542	0.0736032	0.075233	1.02373	1.02383	1.02419	5.7208	5.72432	5.72792	26.8508	28.3488	31.0136	0.0153131	2.64853	4.18473	10.7057	11.3697	12.4406	6.3376	6.67661	7.29686	7.54653	7.96174	8.89558	
simpleDA_p1	256	65536	1	16778113	16778113	16778113	12864746	16778113	12864746	0.0342388	0.0360063	0.0380049	0.0768182	0.0789148	0.080786	1.1966	1.1967	1.19679	5.68045	5.6823	5.68667	24.5738	27.2344	30.4185	0.631368	3.77385	6.46554	9.56731	10.5905	11.784	5.65807	6.26093	6.98441	7.21095	8.02509	10.3316	
simpleDA_p1	512	65536	1	33555734	33555734	33555734	28962592	33555734	28962592	0.0362179	0.038016	0.040241	0.0814419	0.0838075	0.085834	1.13447	1.13457	1.13465	5.97774	5.98218	5.98866	26.3429	29.1621	32.8472	0.0645392	3.69693	6.49343	10.6871	11.8481	13.137	6.30001	6.93956	7.73912	7.21626	8.00421	11.0297	
simpleDA_p1	1024	65536	1	67111767	67111767	67111767	51442001	67111767	51442001	0.0426061	0.0446976	0.0473769	0.0948889	0.0973263	0.0995331	1.33779	1.33814	1.33884	6.34656	6.35152	6.36883	25.1346	28.2755	31.634	0.534151	3.88881	7.05419	9.94859	11.1637	12.5279	5.84238	6.56538	7.32754	7.17871	8.11512	10.5736	
simpleDA_p1	2048	65536	1	134223126	134223126	134223126	115409136	134223126	115409136	0.053633	0.0558658	0.0583432	0.119111	0.121635	0.124055	1.31313	1.31334	1.31352	6.28278	6.56142	6.57155	27.585	30.4106	35.0326	4.24589	8.81609	11.7375	11.2477	12.5158	14.0853	6.54291	7.30459	8.20089	7.28686	8.12878	11.2612	
simpleDA_p1	4096	65536	1	268445599	268445599	268445599	205741660	268445599	205741660	0.102048	0.106254	0.109061	0.21787	0.220568	0.223265	1.90906	1.90971	1.91124	14.7136	14.726	14.7413	25.9208	29.1647	33.9628	1.52989	6.34946	9.51454	10.3561	11.6758	13.1316	6.08126	6.83921	7.70016	7.2184	8.15763	11.3336	
simpleDA_p1	8192	65536	1	536899253	536899253	536899253	460801051	536899253	460801051	0.617218	0.785974	0.788767	3.45062	3.45322	3.45569	8.01621	8.01711	8.02398	13.1601	13.4915	13.5991	27.6481	31.329	36.9398	2.47298	8.04787	11.7316	11.5249	13.0625	14.8096	6.71696	7.5953	8.59583	7.17942	8.14969	11.8574	
simpleDA_p1	16384	65536	1	1073771176	1073771176	1073771176	822856709	1073771176	822856709	3.10474	3.12847	3.263	7.82121	7.95547	7.96134	19.8579	19.8639	19.879	14.436	14.4649	14.4877	23.1984	29.9466	35.5526	1.24245	6.69199	13.507	9.50653	12.1564	13.7346	5.46425	7.08647	8.04368	6.26888	8.15977	11.6797	


==> Data/simpleDA_weak_grain64K_p2.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
simpleDA_p2	1	65536	2	65536	65536	65536	463697	65536	463697	0.0150628	0.0150628	0.0150628	0.030694	0.030694	0.030694	0.502861	0.502861	0.502861	10.1648	10.1648	10.1648	111.427	111.427	111.427	8.03471e-05	8.03471e-05	8.03471e-05	50.3673	50.3673	50.3673	29.8813	29.8813	29.8813	28.147	28.147	28.147	
simpleDA_p2	2	65536	2	131084	131084	131084	1036631	131084	1036631	0.017586	0.0175894	0.0175929	0.0357118	0.035715	0.0357182	0.517855	0.517857	0.517858	16.3398	16.3404	16.341	120.939	122.741	124.544	0.0253329	1.816	3.60668	56.9731	57.8791	58.7852	33.0007	33.417	33.8332	27.5061	27.9417	28.3773	
simpleDA_p2	4	65536	2	262152	262152	262152	1842961	262152	1842961	0.0226772	0.0231071	0.0235031	0.0478611	0.0483086	0.0487511	0.614633	0.614642	0.614653	16.6258	16.6264	16.6278	114.009	118.166	121.69	0.0241225	3.54606	7.69601	52.6303	54.8126	56.586	31.0651	31.9598	32.6983	27.2668	27.997	28.7927	
simpleDA_p2	8	65536	2	524309	524309	524309	4016037	524309	4016037	0.024904	0.025589	0.0269258	0.0542662	0.0556588	0.056386	0.631289	0.631303	0.631321	18.3167	18.3184	18.32	122.153	128.355	138.532	0.00458336	10.1341	16.2139	58.3406	61.1619	66.3456	33.8728	35.2565	37.9607	26.7434	28.5739	33.3543	
simpleDA_p2	16	65536	2	1048651	1048651	1048651	7352493	1048651	7352493	0.0270441	0.0280056	0.0295761	0.059947	0.0617406	0.0630949	0.808458	0.808654	0.808756	18.0255	18.0304	18.0336	116.937	124.532	135.295	0.00845456	10.6958	18.0739	55.449	59.0147	64.5278	31.923	34.107	36.9127	26.3834	28.0342	30.1849	
simpleDA_p2	32	65536	2	2097272	2097272	2097272	15834963	2097272	15834963	0.0296159	0.0303351	0.032016	0.0646229	0.066743	0.0681419	0.811127	0.811296	0.81153	18.641	18.6483	18.6535	126.226	133.882	146.663	0.021575	12.7325	20.4943	61.38	64.8189	70.6575	35.2456	37.3334	40.9288	26.3312	28.2353	35.8026	
simpleDA_p2	64	65536	2	4194563	4194563	4194563	29388951	4194563	29388951	0.0307481	0.0323237	0.0341802	0.0692761	0.0713327	0.0730538	1.00331	1.00354	1.00392	19.56	19.5626	19.5682	117.885	130.844	143.293	0.52096	13.0643	25.8825	55.982	62.8332	68.8643	32.9103	36.1949	39.5446	25.5905	28.1326	35.1592	
simpleDA_p2	128	65536	2	8389124	8389124	8389124	62892509	8389124	62892509	0.032624	0.0335701	0.035481	0.071461	0.0735247	0.0752239	1.01274	1.01287	1.01322	20.096	20.1018	20.1102	127.169	140.668	154.313	0.070256	14.1036	27.7756	62.2746	68.9538	75.7714	35.6447	39.5889	43.7726	25.1465	28.007	31.0528	
simpleDA_p2	256	65536	2	16778113	16778113	16778113	117493955	16778113	117493955	0.034164	0.036012	0.0381341	0.076843	0.0790727	0.0810061	1.19357	1.19367	1.19454	21.236	21.2421	21.2568	125.699	137.659	153.677	0.220722	16.1085	28.2292	60.5179	67.1605	74.7518	34.9697	38.5199	42.7363	25.5562	28.1507	36.5475	
simpleDA_p2	512	65536	2	33555734	33555734	33555734	250660729	33555734	250660729	0.035918	0.0378481	0.0398672	0.0807118	0.0828731	0.0849171	1.11969	1.11981	1.11991	20.4932	20.5156	20.5318	132.757	147.273	168.071	0.769296	21.4616	36.1468	66.2637	73.4436	81.2774	37.8558	41.8316	46.4086	25.3202	28.1534	40.5814	
simpleDA_p2	1024	65536	2	67111767	67111767	67111767	469885475	67111767	469885475	0.0446579	0.0468211	0.0495608	0.095154	0.0973393	0.0998619	1.33895	1.33922	1.33976	22.7614	22.7774	22.792	129.135	145.975	163.267	0.980671	18.2499	34.8161	64.0453	72.3403	80.9019	36.5809	41.1699	45.9568	25.2236	28.4581	39.0526	
simpleDA_p2	2048	65536	2	134223126	134223126	134223126	1000859987	134223126	1000859987	0.053463	0.0556473	0.0580709	0.120039	0.12248	0.124782	1.31595	1.31605	1.31619	23.7754	23.7938	23.8165	140.193	156.07	180.138	0.985085	23.9338	38.9651	71.1542	78.9059	88.3694	40.0474	44.6731	50.4662	25.371	28.4758	39.8777	
simpleDA_p2	4096	65536	2	268445599	268445599	268445599	1879393267	268445599	1879393267	0.471164	0.474115	0.477457	0.518912	0.522291	0.525186	2.34374	2.34461	2.34636	26.1396	26.1561	26.1736	135.709	153.14	180.586	1.83715	27.8749	45.7561	68.4647	77.0634	86.9979	38.7028	43.5557	49.0916	25.2754	28.5719	42.8985	
simpleDA_p2	8192	65536	2	536899253	536899253	536899253	3999946319	536899253	3999946319	0.61362	0.639548	0.913206	4.39375	4.66649	4.66891	9.44406	9.44483	9.44506	27.6219	27.6464	27.8289	143.381	163.37	192.05	0.0194306	28.1649	48.2174	73.4611	83.7284	94.4658	41.4413	47.0695	53.0245	25.0243	28.532	41.8617	
simpleDA_p2	16384	65536	2	1073771176	1073771176	1073771176	3222072259	1073771176	3222072259	2.84217	2.85595	2.86126	8.0258	8.0311	8.03493	20.3897	20.4093	20.4286	36.0441	36.0703	36.0939	121.533	159.889	189.88	0.168512	29.4677	67.868	62.5292	81.5609	92.4504	34.3749	45.7146	51.5948	21.7654	28.5767	42.3567	


==> Data/strong_8K_p1.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
strong_p1	512	16384	1	8389726	8389726	8389726	0	8389726	7294996	0.108183	0.108666	0.109208	0.224044	0.224675	0.225398	2.83914	2.8394	2.84001	0	0	0	0.655027	0.738336	2.01763	0.0223827	1.32722	1.40977	0.266363	0.303388	1.11729	0.153232	0.175136	0.602418	0.183617	0.202602	0.28887	
strong_p1	1024	8192	1	8390412	8390412	8390412	0	8390412	7296288	0.106081	0.106387	0.106684	0.214324	0.214654	0.215107	1.75662	1.7568	1.75724	0	0	0	0.330598	0.373348	1.69299	0.0251319	1.36964	1.41211	0.134007	0.153956	1.00773	0.077559	0.0885552	0.509998	0.0917785	0.101981	0.129939	
strong_p1	2048	4096	1	8396201	8396201	8396201	0	8396201	7304792	0.199549	0.200088	0.201594	0.432365	0.4339	0.434407	1.70672	1.70695	1.7074	0	0	0	0.103754	0.189612	1.5571	0.0253859	1.42166	1.5105	0.0434945	0.0786201	0.953724	0.0243187	0.0449743	0.479998	0.0280371	0.0514365	0.0666618	
strong_p1	4096	2048	1	8404118	8404118	8404118	0	8404118	7313181	0.683108	0.685381	0.687727	1.49624	1.49844	1.50069	4.01928	4.01975	4.02021	0	0	0	0.000102997	0.0963376	1.43308	9.53674e-07	1.3827	1.47888	0	0.0403161	0.901703	0	0.022788	0.453059	0	0.025789	0.0383546	
strong_p1	8192	1024	1	8430452	8430452	8430452	0	8430452	7350206	3.1191	3.12463	3.13259	6.50658	6.51446	6.51973	20.5412	20.5417	20.5435	0	0	0	0.000100136	0.0495518	1.40183	0	1.40094	1.45398	0	0.0210857	0.892545	0	0.0116597	0.448511	0	0.0129465	0.0192084	


==> Data/strong_8K_p2.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
strong_p2	512	16384	2	8389726	8389726	8389726	0	8389726	62888951	0.108321	0.108801	0.109314	0.224889	0.225528	0.226217	2.84193	2.84218	2.8426	0	0	0	3.25556	3.71157	14.4298	0.123845	10.9622	11.4328	1.62251	1.86819	8.73615	0.911887	1.04641	4.53609	0.640957	0.700835	0.932124	
strong_p2	1024	8192	2	8390412	8390412	8390412	0	8390412	62900237	0.101748	0.102058	0.102374	0.216691	0.217097	0.217536	1.74229	1.74242	1.74288	0	0	0	1.63655	1.89527	13.107	0.154662	11.5225	11.7991	0.815369	0.956393	8.18166	0.461801	0.536653	4.15326	0.316096	0.354506	0.453558	
strong_p2	2048	4096	2	8396201	8396201	8396201	0	8396201	62950723	0.198289	0.198918	0.200424	0.440295	0.4418	0.442336	1.71541	1.71553	1.71601	0	0	0	0.515285	0.966207	12.1419	0.171803	11.4578	11.9235	0.264519	0.489736	7.68234	0.14181	0.27425	3.88124	0.096581	0.179029	0.256429	
strong_p2	4096	2048	2	8404118	8404118	8404118	0	8404118	63024555	0.698125	0.700197	0.702562	1.50878	1.50964	1.51186	4.04621	4.04792	4.04956	0	0	0	0.00014782	0.492853	11.675	0	11.4409	11.9548	0	0.2515	7.45549	0	0.140135	3.75951	0	0.0896788	0.126624	
strong_p2	8192	1024	2	8430452	8430452	8430452	0	8430452	63270139	3.37531	3.38074	3.38962	7.26875	7.27756	7.28295	18.785	18.7909	18.7925	0	0	0	0.000138283	0.255022	11.6545	0	11.6449	11.9784	0	0.131307	7.46374	0	0.0727419	3.75357	0	0.0450491	0.0667317	



==> Data/strong_effc_p1.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)		npes_by_1K_elem	time_x_npes_by_1K_elem	matvec_eff	ghostexchange_eff	topdown_eff	bottomup_eff	elemental_eff
strong_simpleDA_p1	16	65536	1	1048651	1048651	1048651	806374	1048651	806374	0.0268011	0.0281025	0.029722	0.06251	0.0641454	0.065541	0.791321	0.791481	0.79154	4.74691	4.7475	4.74897	23.9085	25.9032	27.9608	0.00252128	2.02084	3.97134	9.03176	9.77242	10.5	5.32491	5.76854	6.20899	7.48886	8.16326	8.92012		0.015257697746915	0	0.395223196277885	0.030833365914875	0.149104630615906	0.088014639760988	0.12455255370948
strong_simpleDA_p1	32	32768	1	1048714	1048714	1048714	806864	1048714	806864	0.0137389	0.0149667	0.01594	0.0291469	0.0300042	0.031157	0.438092	0.438175	0.438238	2.58482	2.58524	2.58741	12.3074	13.027	13.6965	0.00521874	0.674285	1.39506	4.65544	4.93503	5.2027	2.74781	2.90971	3.05949	3.86547	4.08715	4.28838		0.030513562324905	0	0.397500176406532	0.020574837372248	0.150585345480274	0.088785617432398	0.124713506256234
strong_simpleDA_p1	64	16384	1	1048763	1048763	1048763	806545	1048763	806545	0.00729799	0.00781992	0.00874186	0.015903	0.0168371	0.0174911	0.246477	0.246527	0.246546	1.58543	1.58604	1.58884	5.96483	6.53538	7.03403	0.00755143	0.507292	1.07803	2.26776	2.47875	2.67177	1.33409	1.46028	1.57282	1.8616	2.04685	2.19892		0.061024273358233	0	0.398816815619926	0.030957125680445	0.151263917586719	0.08911252589956	0.124907533923298
strong_simpleDA_p1	128	8192	1	1048917	1048917	1048917	806697	1048917	806697	0.00395989	0.00414784	0.00447702	0.00893021	0.00914847	0.00935221	0.137466	0.137498	0.137528	0.933507	0.934347	0.938253	3.01009	3.31389	3.67478	0.00339222	0.360321	0.654456	1.13876	1.25915	1.39305	0.67309	0.740546	0.825172	0.943888	1.03791	1.30141		0.122030627780844	0	0.404396077096663	0.043970197832622	0.15365486497025	0.090369293280593	0.126656808880016
strong_simpleDA_p1	256	4096	1	1049484	1049484	1049484	806345	1049484	806345	0.00261116	0.00298679	0.00334501	0.00672293	0.00707562	0.00739694	0.0776241	0.0776624	0.0776911	0.642164	0.64479	0.647465	1.519	1.64611	1.79978	0.0076139	0.160951	0.288922	0.579184	0.630903	0.69146	0.338804	0.367292	0.401172	0.469051	0.510725	0.563795		0.243929397684958	0	0.401534620823186	0.039260680486792	0.153895788787633	0.089593316334504	0.12458084163265
strong_simpleDA_p1	512	2048	1	1050023	1050023	1050023	807270	1050023	807270	0.00254703	0.00285165	0.00314808	0.00756598	0.00774259	0.00794983	0.053005	0.0530592	0.0531039	0.446028	0.447373	0.449656	0.706151	0.835246	0.945358	0.00176811	0.110643	0.237423	0.271269	0.324295	0.36449	0.152613	0.18597	0.204706	0.216086	0.255332	0.319962		0.487608366673873	0	0.407272937830886	0.053950452513897	0.158128955270504	0.09068052795034	0.124502019479573
strong_simpleDA_p1	1024	1024	1	1050051	1050051	1050051	806676	1050051	806676	0.00765395	0.0079631	0.00832701	0.021112	0.0214337	0.0214911	0.0710731	0.0712469	0.0715771	0.392244	0.393516	0.394918	0.040415	0.42958	0.48116	0.00157261	0.0513689	0.442516	0.0163317	0.17031	0.189141	0.00926661	0.0949613	0.105989	0.0104127	0.128102	0.17613		0.975190728831266	0	0.418922433291335	0.050094475030261	0.166084733027253	0.092605379357765	0.124923882744743
strong_simpleDA_p1	2048	512	1	1050296	1050296	1050296	806758	1050296	806758	0.0180058	0.0187416	0.020077	0.044436	0.0457051	0.0461409	0.132459	0.132488	0.133015	0.431347	0.442261	0.445196	0.00102568	0.225586	0.258568	7.15256E-06	0.032972	0.255308	0	0.0900685	0.104991	0	0.0498202	0.0574362	0	0.0661603	0.0889075		1.94992649691135	0	0.439876118732243	0.064292976456161	0.17562695468706	0.097145728061423	0.129007722013604
strong_simpleDA_p1	4096	256	1	1063736	1063736	1063736	812619	1063736	812619	0.445539	0.449279	0.452534	0.348026	0.35124	0.353129	0.719286	0.721133	0.723336	1.00508	1.00653	1.01391	0.00103211	0.123165	0.147674	1.90735E-06	0.0243514	0.147264	0	0.0495726	0.0600369	0	0.0271403	0.0333219	0	0.0353827	0.0495062		3.85057946708582	0	0.474256620063625	0.093767000834794	0.190883235690058	0.104505881910549	0.136243898110057
strong_simpleDA_p1	8192	128	1	1065549	1065549	1065549	810938	1065549	810938	0.720256	0.72467	0.732627	3.10283	3.11115	3.21041	7.36572	7.46497	7.47095	1.39591	1.41099	1.45159	0.00101662	0.0685154	0.0906246	1.19209E-06	0.02539	0.102291	0	0.0274473	0.0376441	0	0.0158493	0.0198815	0	0.0186131	0.0298727		7.68805564080113	0	0.526750207451745	0.195199732719941	0.211016369589761	0.121850300267749	0.143098548447795


==> Data/strong_effc_p2.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)		npes_by_1K_elem	time_x_npes_by_1K_elem	matvec_eff	ghostexchange_eff	topdown_eff	bottomup_eff	elemental_eff
strong_simpleDA_p2	16	65536	2	1048651	1048651	1048651	7352753	1048651	7352753	0.0270619	0.0281996	0.029819	0.060703	0.06241	0.063575	0.795923	0.795973	0.796003	18.4105	18.4116	18.4136	119.187	126.857	136.266	0.0076642	9.36224	16.8684	57.0042	60.4578	64.9767	32.2498	34.4161	37.1627	26.7375	28.6312	31.9177		0.015257697746915	0	1.93554576308038	0.142846228154076	0.922446838843428	0.525110451427596	0.436846195731468
strong_simpleDA_p2	32	32768	2	1048714	1048714	1048714	7356181	1048714	7356181	0.013788	0.0149302	0.015986	0.0292449	0.0301785	0.031281	0.430451	0.430531	0.430599	9.51432	9.51809	9.52213	58.8924	62.7632	67.0439	0.0333245	4.32327	8.18823	27.833	29.7418	31.8153	16.0436	17.1665	18.3103	13.5407	14.253	15.1239		0.030513562324905	0	1.91512881491045	0.13191836859239	0.907528267954848	0.523811067650475	0.434909803816865
strong_simpleDA_p2	64	16384	2	1048763	1048763	1048763	7355147	1048763	7355147	0.00735712	0.00786531	0.00887179	0.0160279	0.0170353	0.017725	0.243823	0.243867	0.243908	5.2876	5.29132	5.29365	28.2268	31.4977	34.5438	0.28077	3.35123	6.59969	13.3928	14.8895	16.1631	7.73001	8.62916	9.40576	6.38238	7.13653	7.94511		0.061024273358233	0	1.9221242549556	0.20450637560631	0.908620918167403	0.526588218691926	0.435501557549227
strong_simpleDA_p2	128	8192	2	1048917	1048917	1048917	7354511	1048917	7354511	0.00397587	0.00419632	0.00447798	0.00884581	0.00905932	0.00923109	0.137398	0.137435	0.137463	2.79238	2.79369	2.79702	14.428	15.9066	17.5333	0.0107412	1.64975	3.12316	6.82383	7.51278	8.24477	3.97275	4.36069	4.79596	3.27779	3.60836	4.58839		0.122030627780844	0	1.94109238385878	0.201320028181448	0.916789259779372	0.532137738257651	0.440330436059288
strong_simpleDA_p2	256	4096	2	1049484	1049484	1049484	7359261	1049484	7359261	0.00260997	0.00298762	0.00340295	0.00650978	0.00685893	0.00716591	0.078553	0.0785663	0.078598	1.57362	1.57778	1.58268	7.23171	7.91194	8.7473	0.00521684	0.838724	1.51885	3.41911	3.74825	4.10608	1.98779	2.17054	2.41042	1.62258	1.79167	2.15851		0.243929397684958	0	1.92995475871952	0.204589440143918	0.914308364872642	0.529458514851108	0.437040983950208
strong_simpleDA_p2	512	2048	2	1050023	1050023	1050023	7359611	1050023	7359611	0.00265598	0.00300086	0.00325799	0.00704098	0.00722596	0.00743484	0.0527611	0.0527908	0.05282	1.15587	1.1592	1.16509	3.1672	3.9474	4.34839	0.00677323	0.402918	1.18622	1.51879	1.87894	2.06402	0.862153	1.0826	1.20099	0.698888	0.889088	1.12796		0.487608366673873	0	1.92478526660845	0.196466187883504	0.916186864478207	0.527884817761135	0.43352674750934
strong_simpleDA_p2	1024	1024	2	1050051	1050051	1050051	7361635	1050051	7361635	0.00766897	0.00783947	0.00827408	0.0188909	0.0192309	0.01929	0.069948	0.0701078	0.07043	0.713481	0.715746	0.719844	0.055989	1.98076	2.2714	0.00287795	0.28369	2.21008	0.0270545	0.946064	1.05193	0.0148442	0.543325	0.604481	0.0106173	0.443741	0.623235		0.975190728831266	0	1.93161878803982	0.276651857862142	0.922592841681023	0.529845502742248	0.432732109202315
strong_simpleDA_p2	2048	512	2	1050296	1050296	1050296	7354467	1050296	7354467	0.0177	0.0184536	0.0200729	0.0476599	0.0491831	0.0495911	0.134576	0.134617	0.13469	0.450224	0.453963	0.490935	0.00139904	1.00237	1.22269	5.00679E-06	0.21212	1.19903	0	0.483023	0.563353	0	0.274571	0.317713	0	0.221001	0.336769		1.94992649691135	0	1.95454782270903	0.413618408524835	0.941859346317609	0.535393268183445	0.430935705743905
strong_simpleDA_p2	4096	256	2	1063736	1063736	1063736	7434709	1063736	7434709	0.0701711	0.0719013	0.0757129	0.157273	0.161141	0.162791	0.42363	0.425514	0.427728	0.633538	0.643501	0.669044	0.00139189	0.523188	0.63556	1.90735E-06	0.104658	0.632379	0	0.255821	0.310982	0	0.14221	0.172833	0	0.112078	0.161468		3.85057946708582	0	2.01457697022569	0.402993945866268	0.985059089849361	0.547590906014274	0.431565245512044
strong_simpleDA_p2	8192	128	2	1065549	1065549	1065549	7435979	1065549	7435979	0.644057	0.658159	0.869066	3.07715	3.29119	3.30803	13.3408	13.347	13.3826	4.24985	4.39431	4.4825	0.00138688	0.274329	0.3627	2.14577E-06	0.0708876	0.361176	0	0.136878	0.180426	0	0.0735741	0.0986776	0	0.0563314	0.0892699		7.68805564080113	0	2.10905661588533	0.544987813042854	1.05232568000158	0.565641774521866	0.433078937524225


==> Data/strong_p1.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
strong_p1	1	262144	1	262145	262145	262145	202814	262145	202814	0.683306	0.683306	0.683306	1.40217	1.40217	1.40217	23.417	23.417	23.417	89.007	89.007	89.007	9.94051	9.94051	9.94051	4.05312e-06	4.05312e-06	4.05312e-06	3.64775	3.64775	3.64775	2.23436	2.23436	2.23436	3.21128	3.21128	3.21128	
strong_p1	2	131072	1	262145	262145	262145	202878	262145	202878	0.477301	0.47764	0.477979	0.976653	0.977158	0.977663	12.4064	12.4065	12.4065	94.0413	94.0413	94.0413	4.85592	4.9884	5.12087	0.000188112	0.132841	0.265495	1.7872	1.8324	1.8776	1.09116	1.11712	1.14308	1.56338	1.61805	1.67273	
strong_p1	4	65536	1	262145	262145	262145	202652	262145	202652	0.253702	0.25406	0.254492	0.521238	0.521726	0.522217	6.41773	6.41779	6.41784	54.0962	54.0962	54.0963	2.38877	2.48436	2.55331	0.00532389	0.0742202	0.170105	0.880912	0.916584	0.942906	0.536144	0.557989	0.575491	0.766855	0.798386	0.821476	
strong_p1	8	32768	1	262145	262145	262145	202933	262145	202933	0.139687	0.140111	0.140838	0.287777	0.288537	0.28888	3.36946	3.36957	3.36963	31.6325	31.6327	31.6328	1.19426	1.24184	1.34852	0.00031805	0.106942	0.15468	0.44133	0.457529	0.493514	0.267817	0.278138	0.299462	0.382411	0.40019	0.441212	
strong_p1	16	16384	1	262145	262145	262145	202812	262145	202812	0.0733271	0.0737139	0.0739763	0.152081	0.152626	0.153076	1.93377	1.93398	1.93433	18.0307	18.0347	18.0416	0.606495	0.631266	0.684438	0.000387907	0.0539751	0.0786104	0.22434	0.236017	0.257399	0.136624	0.142859	0.155021	0.193344	0.199186	0.214328	
strong_p1	32	8192	1	262145	262145	262145	202840	262145	202840	0.0366793	0.0369728	0.0373468	0.0767746	0.0769297	0.0771391	1.05536	1.05553	1.0558	10.3763	10.3826	10.3837	0.302742	0.319949	0.347243	0.000508547	0.0277559	0.0455132	0.111603	0.120438	0.1382	0.0674896	0.0725487	0.0821335	0.0907135	0.100397	0.109477	
strong_p1	64	4096	1	262145	262145	262145	202765	262145	202765	0.0206192	0.0209467	0.0213253	0.0453856	0.0454672	0.0455513	0.632791	0.632866	0.632952	6.93885	6.9556	6.9607	0.145782	0.161606	0.200782	0.000699043	0.0398872	0.0556388	0.0539374	0.0614957	0.0847507	0.0327475	0.0366673	0.0493393	0.0461183	0.0500003	0.0566247	
strong_p1	128	2048	1	262145	262145	262145	202659	262145	202659	0.0128219	0.0132072	0.0140381	0.030637	0.030704	0.0307579	0.379078	0.379106	0.379153	5.0432	5.05683	5.05902	0.0730779	0.0826307	0.118264	0.000806808	0.0368375	0.0464923	0.027668	0.0318194	0.0535309	0.0163801	0.018671	0.0307486	0.0227301	0.0252348	0.0315933	
strong_p1	256	1024	1	262145	262145	262145	202709	262145	202709	0.012141	0.012365	0.0127053	0.0265684	0.0266783	0.0267494	0.253129	0.253167	0.253205	4.25427	4.2556	4.25623	0.0351083	0.0424836	0.0761547	0.000884533	0.0346389	0.0419903	0.0134487	0.0166233	0.0381625	0.00762916	0.00955254	0.0211821	0.0104566	0.0127201	0.015806	
strong_p1	512	512	1	262145	262145	262145	202951	262145	202951	0.0166271	0.0168805	0.0172529	0.0419238	0.0419606	0.0419881	0.220558	0.220593	0.220975	4.02097	4.02158	4.02217	0.00191236	0.0223132	0.0559173	0.00148606	0.0352435	0.0555887	0.000805378	0.00879524	0.030777	0.000423908	0.00501225	0.0165553	0.000434399	0.00656833	0.00918388	


==> Data/strong_p2.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
strong_p2	1	262144	2	262145	262145	262145	1843411	262145	1843411	0.672087	0.672087	0.672087	1.37431	1.37431	1.37431	22.9712	22.9712	22.9712	485.275	485.275	485.275	46.694	46.694	46.694	1.19209e-05	1.19209e-05	1.19209e-05	21.457	21.457	21.457	12.7249	12.7249	12.7249	11.2466	11.2466	11.2466	
strong_p2	2	131072	2	262145	262145	262145	1841993	262145	1841993	0.480414	0.48078	0.481146	0.989125	0.989806	0.990486	12.5045	12.5047	12.5049	658.258	658.258	658.258	23.1425	23.4974	23.8524	0.00565076	0.35896	0.712269	10.6746	10.8602	11.0457	6.32452	6.41964	6.51476	5.53477	5.59781	5.66084	
strong_p2	4	65536	2	262145	262145	262145	1843299	262145	1843299	0.255321	0.255688	0.256382	0.522203	0.522754	0.523103	6.44933	6.44941	6.44949	393.045	393.046	393.046	11.565	11.7698	12.067	0.00478482	0.301432	0.504058	5.36104	5.45497	5.60029	3.16005	3.21064	3.28986	2.7309	2.78911	2.85482	
strong_p2	8	32768	2	262145	262145	262145	1843317	262145	1843317	0.139668	0.140106	0.14082	0.28805	0.28885	0.289276	3.4188	3.41891	3.41897	234.495	234.495	234.495	5.5662	5.82637	6.28348	0.00198197	0.459818	0.719385	2.56388	2.68285	2.89846	1.5315	1.60202	1.72732	1.32909	1.39262	1.49468	
strong_p2	16	16384	2	262145	262145	262145	1843539	262145	1843539	0.072542	0.0728268	0.0731947	0.152128	0.152567	0.152917	1.85792	1.85811	1.85853	131.691	131.692	131.692	2.83851	3.02489	3.38715	0.00557828	0.36915	0.55723	1.30549	1.40916	1.60871	0.779062	0.83831	0.951779	0.668269	0.698093	0.742642	
strong_p2	32	8192	2	262145	262145	262145	1842475	262145	1842475	0.0375867	0.037889	0.0382352	0.0791199	0.079336	0.0795014	1.09213	1.09232	1.09262	72.7445	72.7454	72.746	1.41264	1.54093	1.77307	0.00464678	0.238955	0.368301	0.652166	0.722289	0.869328	0.387698	0.428158	0.507838	0.323499	0.349352	0.378836	
strong_p2	64	4096	2	262145	262145	262145	1843885	262145	1843885	0.0205784	0.0210665	0.0216081	0.0459077	0.0459881	0.046068	0.655248	0.655322	0.655397	45.568	45.5795	45.5829	0.685848	0.789282	1.12194	0.00633025	0.341634	0.445225	0.316581	0.373033	0.570758	0.189776	0.220185	0.332279	0.159889	0.175039	0.189834	
strong_p2	128	2048	2	262145	262145	262145	1843097	262145	1843097	0.0127337	0.0131465	0.0139251	0.0297408	0.029789	0.0298414	0.392155	0.392185	0.39223	30.411	30.4357	30.4428	0.357157	0.403457	0.725159	0.0057652	0.329445	0.376465	0.167188	0.192277	0.385211	0.0983317	0.112758	0.220092	0.07938	0.088087	0.10558	
strong_p2	256	1024	2	262145	262145	262145	1843625	262145	1843625	0.0124826	0.0127266	0.0130398	0.0261843	0.0262458	0.0262992	0.244874	0.244896	0.24492	22.7175	22.7317	22.7437	0.166916	0.20783	0.529275	0.00585651	0.32855	0.369644	0.0801444	0.100212	0.303951	0.0463479	0.0583514	0.168403	0.0323138	0.0440596	0.05564	
strong_p2	512	512	2	262145	262145	262145	1843447	262145	1843447	0.0167525	0.0170091	0.0173953	0.0407021	0.0407309	0.0407619	0.221177	0.221226	0.221624	19.8895	19.9028	19.9108	0.00577307	0.108074	0.411216	0.00519276	0.309744	0.412501	0.00306273	0.0530245	0.245022	0.00167704	0.0304793	0.13598	0.000731945	0.0219991	0.0263612	


==> Data/weak_grain128K_p1.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p1	1	131072	1	0	0	0	0	131077	127499	0	0	0	0	0	0	0	0	0	0	0	0	54.963	54.963	54.963	5.84126e-05	5.84126e-05	5.84126e-05	21.5498	21.5498	21.5498	12.4493	12.4493	12.4493	16.775	16.775	16.775	
weak_p1	2	131072	1	0	0	0	0	262152	202830	0	0	0	0	0	0	0	0	0	0	0	0	50.719	50.7534	50.7878	0.00508285	0.0393696	0.0736563	19.0588	19.0745	19.0902	11.0891	11.0892	11.0894	16.3244	16.3482	16.3719	
weak_p1	4	131072	1	0	0	0	0	524302	477572	0	0	0	0	0	0	0	0	0	0	0	0	54.1061	55.3428	56.8548	0.0156531	1.52417	2.76654	21.5603	21.9824	22.5066	12.3867	12.6179	12.9072	15.9396	16.4425	17.0329	
weak_p1	8	131072	1	0	0	0	0	1048616	806590	0	0	0	0	0	0	0	0	0	0	0	0	50.0293	52.0945	56.5059	0.007967	4.42508	6.48635	19.1141	19.8895	21.59	11.0718	11.5225	12.5456	15.6793	16.3511	17.6625	
weak_p1	16	131072	1	0	0	0	0	2097202	1851778	0	0	0	0	0	0	0	0	0	0	0	0	52.8792	57.1365	63.6314	0.0529656	6.56994	10.8579	21.2162	23.1434	26.0683	12.138	13.233	14.8698	15.3976	16.3493	17.9008	
weak_p1	32	131072	1	0	0	0	0	4194416	3219213	0	0	0	0	0	0	0	0	0	0	0	0	50.682	54.5424	60.883	0.0844977	6.51286	10.385	19.6346	21.4283	24.8931	11.265	12.3014	14.1377	15.5707	16.3331	17.8342	
weak_p1	64	131072	1	0	0	0	0	8388781	7294930	0	0	0	0	0	0	0	0	0	0	0	0	55.6935	59.0268	70.618	0.206273	12.0033	15.3661	22.6113	24.2666	31.3327	12.8568	13.8256	17.5718	14.7585	16.3587	17.9351	
weak_p1	128	131072	1	0	0	0	0	16777644	12867193	0	0	0	0	0	0	0	0	0	0	0	0	52.8755	56.5713	80.5508	0.360956	24.6909	28.4217	20.81	22.5852	37.0754	11.9274	12.8922	20.239	15.6547	16.4219	20.0614	
weak_p1	256	131072	1	0	0	0	0	33554915	28960709	0	0	0	0	0	0	0	0	0	0	0	0	53.6264	60.8883	114.828	0.691334	55.7411	63.0574	22.0018	25.3763	59.2035	12.5662	14.3752	31.6114	14.7931	16.4235	21.7959	


==> Data/weak_grain128K_p2.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p2	1	131072	2	0	0	0	0	131077	1036463	0	0	0	0	0	0	0	0	0	0	0	0	248.541	248.541	248.541	8.27312e-05	8.27312e-05	8.27312e-05	118.815	118.815	118.815	66.4662	66.4662	66.4662	56.8632	56.8632	56.8632	
weak_p2	2	131072	2	0	0	0	0	262152	1842297	0	0	0	0	0	0	0	0	0	0	0	0	240.813	241.156	241.499	0.0520501	0.37243	0.692809	113.96	114.06	114.159	63.7315	63.794	63.8565	56.5135	56.8945	57.2756	
weak_p2	4	131072	2	0	0	0	0	524302	4019035	0	0	0	0	0	0	0	0	0	0	0	0	255.102	261.861	268.462	0.0587971	6.68994	13.5552	124.287	127.464	130.819	68.7477	70.5015	72.2064	54.988	56.6558	58.0188	
weak_p2	8	131072	2	0	0	0	0	1048616	7352819	0	0	0	0	0	0	0	0	0	0	0	0	244.51	255.099	275.565	0.0274305	20.5688	31.1629	118.087	122.826	133.429	65.5386	68.0835	73.7495	54.4322	57.5518	62.2461	
weak_p2	16	131072	2	0	0	0	0	2097202	15835215	0	0	0	0	0	0	0	0	0	0	0	0	257.819	281.544	318.003	0.452641	37.2014	61.1732	127.752	140.496	160.85	70.179	77.0788	88.184	53.5851	56.7637	60.982	
weak_p2	32	131072	2	0	0	0	0	4194416	29381783	0	0	0	0	0	0	0	0	0	0	0	0	252.266	277.43	326.939	0.763836	51.0768	76.4962	123.825	137.555	166.927	68.1862	75.5249	91.4984	53.1353	56.7073	61.8821	
weak_p2	64	131072	2	0	0	0	0	8388781	62889103	0	0	0	0	0	0	0	0	0	0	0	0	277.865	300.004	394.442	1.84185	97.6102	119.743	139.419	151.743	210.828	75.8966	82.8715	113.593	54.3091	57.111	68.94	
weak_p2	128	131072	2	0	0	0	0	16777644	117500267	0	0	0	0	0	0	0	0	0	0	0	0	270.573	293.962	490.567	3.42387	201.952	225.883	134.938	148.128	269.594	73.6883	80.8144	144.021	51.6701	56.6415	61.7571	
weak_p2	256	131072	2	0	0	0	0	33554915	250643867	0	0	0	0	0	0	0	0	0	0	0	0	272.733	314.782	752.685	4.85406	447.054	489.12	139.077	161.746	435.992	75.7067	87.8639	233.683	51.4306	56.8065	77.3293	


==> Data/weak_p1.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p1	1	1024	1	1024	1024	1024	1625	1024	1625	0.00179029	0.00179029	0.00179029	0.00370383	0.00370383	0.00370383	0.0512118	0.0512118	0.0512118	0.448241	0.448241	0.448241	0.0425818	0.0425818	0.0425818	9.53674e-07	9.53674e-07	9.53674e-07	0.0172696	0.0172696	0.0172696	0.00941849	0.00941849	0.00941849	0.0126691	0.0126691	0.0126691	
weak_p1	2	1024	1	2053	2053	2053	2140	2053	2140	0.00311947	0.0031203	0.00312114	0.006598	0.00659811	0.00659823	0.0743277	0.0743289	0.0743301	0.735474	0.735508	0.735543	0.0381424	0.0382098	0.0382771	3.86238e-05	9.10759e-05	0.000143528	0.0140257	0.0140922	0.0141587	0.00804806	0.00812936	0.00821066	0.0127044	0.0127553	0.0128062	
weak_p1	4	1024	1	4097	4097	4097	3944	4097	3944	0.00350428	0.00370508	0.00392842	0.00753927	0.00755119	0.00756192	0.0808718	0.080876	0.080879	0.832316	0.832319	0.832326	0.0374663	0.0387441	0.0407882	3.05176e-05	0.00209087	0.00338459	0.013737	0.014363	0.0152624	0.00805831	0.00838923	0.00891542	0.0124247	0.0127217	0.0131788	
weak_p1	8	1024	1	8192	8192	8192	8535	8192	8535	0.00396204	0.00404266	0.00439072	0.00899076	0.00900781	0.00901651	0.0958807	0.0958856	0.0958896	0.986555	0.986571	0.986586	0.0387926	0.0408577	0.0433247	3.6478e-05	0.00250849	0.00456977	0.0149443	0.015875	0.0169082	0.00849724	0.00902683	0.00958252	0.0120926	0.0126115	0.0133188	
weak_p1	16	1024	1	16389	16389	16389	13556	16389	13556	0.00459027	0.0048625	0.00502276	0.0106797	0.0107009	0.0107229	0.10847	0.108486	0.108496	1.18114	1.18149	1.18175	0.0376272	0.0396643	0.0442507	9.56059e-05	0.00458694	0.00656819	0.0139375	0.0149867	0.0172071	0.00810099	0.00867598	0.00991869	0.0117252	0.0126124	0.0135531	
weak_p1	32	1024	1	32769	32769	32769	35407	32769	35407	0.00483704	0.00508664	0.0054028	0.011342	0.0113583	0.0113723	0.121327	0.12134	0.121355	1.47035	1.48061	1.48201	0.0414824	0.0445094	0.0498672	0.000172615	0.00550129	0.00855517	0.0167687	0.0183053	0.0216587	0.00945163	0.0103357	0.0121355	0.0119584	0.012515	0.0131843	
weak_p1	64	1024	1	65536	65536	65536	51527	65536	51527	0.00609612	0.0064027	0.00683427	0.0156274	0.0156604	0.0157022	0.175213	0.175231	0.175246	1.85426	1.86662	1.86853	0.0368907	0.0410357	0.0528147	0.000292301	0.012113	0.0162466	0.013943	0.0158012	0.0226035	0.00805187	0.00912657	0.0126834	0.0116649	0.0126349	0.0137904	
weak_p1	128	1024	1	131077	131077	131077	127683	131077	127683	0.00755548	0.00793466	0.00881457	0.0191045	0.0191385	0.0192008	0.181044	0.181089	0.181106	2.79502	2.8074	2.80852	0.040494	0.0451284	0.0679569	0.000552177	0.0234308	0.0280292	0.0160961	0.0185503	0.0330579	0.00930953	0.0105465	0.0182326	0.0109344	0.0125552	0.013876	
weak_p1	256	1024	1	262145	262145	262145	202574	262145	202574	0.0119882	0.0122255	0.0125544	0.0290172	0.029086	0.0291443	0.252221	0.252245	0.25227	4.2052	4.20658	4.20719	0.0331049	0.0424145	0.0749736	0.000831366	0.0332934	0.0426276	0.0129654	0.0166005	0.0375652	0.00738025	0.00952529	0.0208442	0.00981665	0.0126965	0.0164855	
weak_p1	512	1024	1	524288	524288	524288	477485	524288	477485	0.019963	0.0202509	0.0205901	0.0471795	0.0472263	0.0472777	0.289333	0.289389	0.289781	8.30179	8.30335	8.30407	0.0259783	0.0461624	0.124269	0.00189137	0.080513	0.100785	0.0109804	0.0190716	0.0693548	0.0060122	0.010855	0.0383942	0.00692344	0.0126373	0.0148203	
weak_p1	1024	1024	1	1048581	1048581	1048581	806156	1048581	806156	0.0675132	0.0678223	0.0685871	0.154262	0.154762	0.154862	0.638783	0.638828	0.639018	16.4395	16.4404	16.4411	0.00541973	0.0445219	0.181439	0.00309515	0.140551	0.179693	0.00223207	0.0176789	0.103822	0.00128269	0.010164	0.0579152	0.00136876	0.0129208	0.0166996	
weak_p1	2048	1024	1	2097153	2097153	2097153	1851507	2097153	1851507	0.174225	0.17489	0.176301	0.385521	0.386515	0.387282	1.23933	1.23961	1.24005	43.0983	43.1	43.1035	0.000106096	0.0479187	0.364656	0	0.326463	0.373365	0	0.0199064	0.222694	0	0.0113898	0.12306	0	0.0128569	0.0187676	
weak_p1	4096	1024	1	4194304	4194304	4194304	3219472	4194304	3219472	0.678587	0.680512	0.683152	1.44461	1.44696	1.44896	3.87626	3.87776	3.87959	108.071	108.085	108.091	9.9659e-05	0.0458727	0.601345	0	0.575264	0.621736	0	0.0185361	0.375545	0	0.010601	0.204969	0	0.0128943	0.0184548	
weak_p1	8192	1024	1	8388613	8388613	8388613	7295361	8388613	7295361	3.34084	3.34459	3.35365	6.91447	6.92313	6.92664	17.1206	17.1211	17.1234	367.636	367.642	367.655	0.000100851	0.0494746	1.38838	0	1.38659	1.44862	0	0.020799	0.871038	0	0.0118516	0.455324	0	0.0129074	0.0189173	
weak_p1	16384	1024	1	16814541	16814541	16814541	0	16814541	12874726	28.4054	28.4099	28.4361	54.7523	54.7784	54.7826	124.729	124.755	124.78	0	0	0	9.98974e-05	0.0474432	2.40687	0	2.45654	2.51639	0	0.0196544	1.53849	0	0.0108859	0.775789	0	0.0129659	0.0190558	


==> Data/weak_p1_2K.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p1	1	1024	1	1024	1024	1024	1625	1024	1625	0.00179029	0.00179029	0.00179029	0.00370383	0.00370383	0.00370383	0.0512118	0.0512118	0.0512118	0.448241	0.448241	0.448241	0.0425818	0.0425818	0.0425818	9.53674e-07	9.53674e-07	9.53674e-07	0.0172696	0.0172696	0.0172696	0.00941849	0.00941849	0.00941849	0.0126691	0.0126691	0.0126691	
weak_p1	2	1024	1	2053	2053	2053	2140	2053	2140	0.00311947	0.0031203	0.00312114	0.006598	0.00659811	0.00659823	0.0743277	0.0743289	0.0743301	0.735474	0.735508	0.735543	0.0381424	0.0382098	0.0382771	3.86238e-05	9.10759e-05	0.000143528	0.0140257	0.0140922	0.0141587	0.00804806	0.00812936	0.00821066	0.0127044	0.0127553	0.0128062	
weak_p1	4	1024	1	4097	4097	4097	3944	4097	3944	0.00350428	0.00370508	0.00392842	0.00753927	0.00755119	0.00756192	0.0808718	0.080876	0.080879	0.832316	0.832319	0.832326	0.0374663	0.0387441	0.0407882	3.05176e-05	0.00209087	0.00338459	0.013737	0.014363	0.0152624	0.00805831	0.00838923	0.00891542	0.0124247	0.0127217	0.0131788	
weak_p1	8	1024	1	8192	8192	8192	8535	8192	8535	0.00396204	0.00404266	0.00439072	0.00899076	0.00900781	0.00901651	0.0958807	0.0958856	0.0958896	0.986555	0.986571	0.986586	0.0387926	0.0408577	0.0433247	3.6478e-05	0.00250849	0.00456977	0.0149443	0.015875	0.0169082	0.00849724	0.00902683	0.00958252	0.0120926	0.0126115	0.0133188	
weak_p1	16	1024	1	16389	16389	16389	13556	16389	13556	0.00459027	0.0048625	0.00502276	0.0106797	0.0107009	0.0107229	0.10847	0.108486	0.108496	1.18114	1.18149	1.18175	0.0376272	0.0396643	0.0442507	9.56059e-05	0.00458694	0.00656819	0.0139375	0.0149867	0.0172071	0.00810099	0.00867598	0.00991869	0.0117252	0.0126124	0.0135531	
weak_p1	32	1024	1	32769	32769	32769	35407	32769	35407	0.00483704	0.00508664	0.0054028	0.011342	0.0113583	0.0113723	0.121327	0.12134	0.121355	1.47035	1.48061	1.48201	0.0414824	0.0445094	0.0498672	0.000172615	0.00550129	0.00855517	0.0167687	0.0183053	0.0216587	0.00945163	0.0103357	0.0121355	0.0119584	0.012515	0.0131843	
weak_p1	64	1024	1	65536	65536	65536	51527	65536	51527	0.00609612	0.0064027	0.00683427	0.0156274	0.0156604	0.0157022	0.175213	0.175231	0.175246	1.85426	1.86662	1.86853	0.0368907	0.0410357	0.0528147	0.000292301	0.012113	0.0162466	0.013943	0.0158012	0.0226035	0.00805187	0.00912657	0.0126834	0.0116649	0.0126349	0.0137904	
weak_p1	128	1024	1	131077	131077	131077	127683	131077	127683	0.00755548	0.00793466	0.00881457	0.0191045	0.0191385	0.0192008	0.181044	0.181089	0.181106	2.79502	2.8074	2.80852	0.040494	0.0451284	0.0679569	0.000552177	0.0234308	0.0280292	0.0160961	0.0185503	0.0330579	0.00930953	0.0105465	0.0182326	0.0109344	0.0125552	0.013876	
weak_p1	256	1024	1	262145	262145	262145	202574	262145	202574	0.0119882	0.0122255	0.0125544	0.0290172	0.029086	0.0291443	0.252221	0.252245	0.25227	4.2052	4.20658	4.20719	0.0331049	0.0424145	0.0749736	0.000831366	0.0332934	0.0426276	0.0129654	0.0166005	0.0375652	0.00738025	0.00952529	0.0208442	0.00981665	0.0126965	0.0164855	
weak_p1	512	1024	1	524288	524288	524288	477485	524288	477485	0.019963	0.0202509	0.0205901	0.0471795	0.0472263	0.0472777	0.289333	0.289389	0.289781	8.30179	8.30335	8.30407	0.0259783	0.0461624	0.124269	0.00189137	0.080513	0.100785	0.0109804	0.0190716	0.0693548	0.0060122	0.010855	0.0383942	0.00692344	0.0126373	0.0148203	
weak_p1	1024	1024	1	1048581	1048581	1048581	806156	1048581	806156	0.0675132	0.0678223	0.0685871	0.154262	0.154762	0.154862	0.638783	0.638828	0.639018	16.4395	16.4404	16.4411	0.00541973	0.0445219	0.181439	0.00309515	0.140551	0.179693	0.00223207	0.0176789	0.103822	0.00128269	0.010164	0.0579152	0.00136876	0.0129208	0.0166996	
weak_p1	2048	1024	1	2097153	2097153	2097153	1851507	2097153	1851507	0.174225	0.17489	0.176301	0.385521	0.386515	0.387282	1.23933	1.23961	1.24005	43.0983	43.1	43.1035	0.000106096	0.0479187	0.364656	0	0.326463	0.373365	0	0.0199064	0.222694	0	0.0113898	0.12306	0	0.0128569	0.0187676	


==> Data/weak_p1_2K.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p1	1	1024	1	1024	1024	1024	1625	1024	1625	0.00179029	0.00179029	0.00179029	0.00370383	0.00370383	0.00370383	0.0512118	0.0512118	0.0512118	0.448241	0.448241	0.448241	0.0425818	0.0425818	0.0425818	9.53674e-07	9.53674e-07	9.53674e-07	0.0172696	0.0172696	0.0172696	0.00941849	0.00941849	0.00941849	0.0126691	0.0126691	0.0126691	
weak_p1	2	1024	1	2053	2053	2053	2140	2053	2140	0.00311947	0.0031203	0.00312114	0.006598	0.00659811	0.00659823	0.0743277	0.0743289	0.0743301	0.735474	0.735508	0.735543	0.0381424	0.0382098	0.0382771	3.86238e-05	9.10759e-05	0.000143528	0.0140257	0.0140922	0.0141587	0.00804806	0.00812936	0.00821066	0.0127044	0.0127553	0.0128062	
weak_p1	4	1024	1	4097	4097	4097	3944	4097	3944	0.00350428	0.00370508	0.00392842	0.00753927	0.00755119	0.00756192	0.0808718	0.080876	0.080879	0.832316	0.832319	0.832326	0.0374663	0.0387441	0.0407882	3.05176e-05	0.00209087	0.00338459	0.013737	0.014363	0.0152624	0.00805831	0.00838923	0.00891542	0.0124247	0.0127217	0.0131788	
weak_p1	8	1024	1	8192	8192	8192	8535	8192	8535	0.00396204	0.00404266	0.00439072	0.00899076	0.00900781	0.00901651	0.0958807	0.0958856	0.0958896	0.986555	0.986571	0.986586	0.0387926	0.0408577	0.0433247	3.6478e-05	0.00250849	0.00456977	0.0149443	0.015875	0.0169082	0.00849724	0.00902683	0.00958252	0.0120926	0.0126115	0.0133188	
weak_p1	16	1024	1	16389	16389	16389	13556	16389	13556	0.00459027	0.0048625	0.00502276	0.0106797	0.0107009	0.0107229	0.10847	0.108486	0.108496	1.18114	1.18149	1.18175	0.0376272	0.0396643	0.0442507	9.56059e-05	0.00458694	0.00656819	0.0139375	0.0149867	0.0172071	0.00810099	0.00867598	0.00991869	0.0117252	0.0126124	0.0135531	
weak_p1	32	1024	1	32769	32769	32769	35407	32769	35407	0.00483704	0.00508664	0.0054028	0.011342	0.0113583	0.0113723	0.121327	0.12134	0.121355	1.47035	1.48061	1.48201	0.0414824	0.0445094	0.0498672	0.000172615	0.00550129	0.00855517	0.0167687	0.0183053	0.0216587	0.00945163	0.0103357	0.0121355	0.0119584	0.012515	0.0131843	
weak_p1	64	1024	1	65536	65536	65536	51527	65536	51527	0.00609612	0.0064027	0.00683427	0.0156274	0.0156604	0.0157022	0.175213	0.175231	0.175246	1.85426	1.86662	1.86853	0.0368907	0.0410357	0.0528147	0.000292301	0.012113	0.0162466	0.013943	0.0158012	0.0226035	0.00805187	0.00912657	0.0126834	0.0116649	0.0126349	0.0137904	
weak_p1	128	1024	1	131077	131077	131077	127683	131077	127683	0.00755548	0.00793466	0.00881457	0.0191045	0.0191385	0.0192008	0.181044	0.181089	0.181106	2.79502	2.8074	2.80852	0.040494	0.0451284	0.0679569	0.000552177	0.0234308	0.0280292	0.0160961	0.0185503	0.0330579	0.00930953	0.0105465	0.0182326	0.0109344	0.0125552	0.013876	
weak_p1	256	1024	1	262145	262145	262145	202574	262145	202574	0.0119882	0.0122255	0.0125544	0.0290172	0.029086	0.0291443	0.252221	0.252245	0.25227	4.2052	4.20658	4.20719	0.0331049	0.0424145	0.0749736	0.000831366	0.0332934	0.0426276	0.0129654	0.0166005	0.0375652	0.00738025	0.00952529	0.0208442	0.00981665	0.0126965	0.0164855	
#weak_p1	512	1024	1	524288	524288	524288	477485	524288	477485	0.019963	0.0202509	0.0205901	0.0471795	0.0472263	0.0472777	0.289333	0.289389	0.289781	8.30179	8.30335	8.30407	0.0259783	0.0461624	0.124269	0.00189137	0.080513	0.100785	0.0109804	0.0190716	0.0693548	0.0060122	0.010855	0.0383942	0.00692344	0.0126373	0.0148203	
#weak_p1	1024	1024	1	1048581	1048581	1048581	806156	1048581	806156	0.0675132	0.0678223	0.0685871	0.154262	0.154762	0.154862	0.638783	0.638828	0.639018	16.4395	16.4404	16.4411	0.00541973	0.0445219	0.181439	0.00309515	0.140551	0.179693	0.00223207	0.0176789	0.103822	0.00128269	0.010164	0.0579152	0.00136876	0.0129208	0.0166996	
#weak_p1	2048	1024	1	2097153	2097153	2097153	1851507	2097153	1851507	0.174225	0.17489	0.176301	0.385521	0.386515	0.387282	1.23933	1.23961	1.24005	43.0983	43.1	43.1035	0.000106096	0.0479187	0.364656	0	0.326463	0.373365	0	0.0199064	0.222694	0	0.0113898	0.12306	0	0.0128569	0.0187676	


==> Data/weak_p2.tsv <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p2	1	1024	2	1024	1024	1024	10449	1024	10449	0.0017581	0.0017581	0.0017581	0.00369072	0.00369072	0.00369072	0.0509822	0.0509822	0.0509822	2.03399	2.03399	2.03399	0.167395	0.167395	0.167395	9.53674e-07	9.53674e-07	9.53674e-07	0.0756955	0.0756955	0.0756955	0.043143	0.043143	0.043143	0.0440056	0.0440056	0.0440056	
weak_p2	2	1024	2	2053	2053	2053	16573	2053	16573	0.00316381	0.00318229	0.00320077	0.00669169	0.00671041	0.00672913	0.0825496	0.082552	0.0825543	5.51346	5.51382	5.51418	0.145809	0.160573	0.175338	7.82013e-05	0.0148696	0.0296609	0.064461	0.070837	0.077213	0.0376563	0.0415086	0.0453608	0.0396974	0.0439017	0.048106	
weak_p2	4	1024	2	4097	4097	4097	32193	4097	32193	0.00353122	0.00363642	0.0039165	0.0075829	0.00760108	0.00761223	0.0778668	0.0778717	0.077878	6.10951	6.10974	6.11034	0.159172	0.164563	0.172189	0.000172138	0.00779575	0.0131967	0.0708258	0.0730786	0.0760498	0.0420535	0.0436005	0.0455153	0.0421221	0.0436503	0.046175	
weak_p2	8	1024	2	8192	8192	8192	66387	8192	66387	0.00392556	0.00402161	0.00428271	0.00877714	0.00879043	0.00880694	0.0936577	0.0936633	0.093667	7.19728	7.19822	7.19969	0.161921	0.175097	0.191845	0.000151157	0.0168722	0.0301163	0.0740128	0.0793902	0.0850151	0.0430973	0.0464787	0.0495622	0.0407672	0.0449164	0.0550399	
weak_p2	16	1024	2	16389	16389	16389	119085	16389	119085	0.00455666	0.00473572	0.00502801	0.0107484	0.0107729	0.0108027	0.11055	0.110557	0.110563	8.29567	8.29826	8.30189	0.163919	0.179511	0.197365	0.000443935	0.0182439	0.034085	0.0736494	0.0824415	0.0938704	0.0440257	0.0489053	0.0547988	0.0398197	0.043691	0.046809	
weak_p2	32	1024	2	32769	32769	32769	272337	32769	272337	0.00488615	0.0051534	0.005445	0.0112762	0.0112979	0.0113175	0.123947	0.123967	0.123989	9.2711	9.27792	9.28045	0.182069	0.202912	0.241365	0.00117254	0.0399638	0.0609198	0.0863955	0.0976907	0.122553	0.0503428	0.0565008	0.069895	0.0406041	0.0438424	0.0496635	
weak_p2	64	1024	2	65536	65536	65536	464297	65536	464297	0.00621414	0.00650425	0.00694251	0.0154352	0.0154614	0.015492	0.177278	0.177295	0.177307	11.5262	11.5336	11.5378	0.166719	0.195021	0.268151	0.00201154	0.0754507	0.103516	0.0776904	0.0920331	0.139102	0.0453653	0.0540568	0.0797415	0.0393906	0.0440615	0.0624919	
weak_p2	128	1024	2	131077	131077	131077	1036103	131077	1036103	0.00770068	0.00806406	0.00885105	0.0202582	0.0202954	0.0203357	0.185097	0.185134	0.18518	15.5479	15.5651	15.5738	0.187321	0.214153	0.37987	0.00348306	0.170402	0.197465	0.0898166	0.104461	0.209975	0.0524662	0.0605431	0.117721	0.0392537	0.0439139	0.0541801	
weak_p2	256	1024	2	262145	262145	262145	1843141	262145	1843141	0.0115645	0.0117898	0.0121298	0.0260317	0.0261051	0.0261543	0.249156	0.249181	0.249579	22.6335	22.65	22.6612	0.154454	0.208017	0.514572	0.00521708	0.313425	0.36705	0.0742993	0.100364	0.295396	0.0428069	0.0584094	0.164962	0.0336185	0.0440467	0.0584838	
weak_p2	512	1024	2	524288	524288	524288	4018177	524288	4018177	0.0197606	0.0199409	0.0203953	0.0403721	0.0404118	0.0404496	0.287169	0.287215	0.287599	39.6868	39.6965	39.7143	0.115927	0.225842	0.915689	0.0101418	0.706626	0.817576	0.0573518	0.111915	0.546855	0.032547	0.0645262	0.303057	0.0230699	0.0440013	0.0578306	
weak_p2	1024	1024	2	1048581	1048581	1048581	7354865	1048581	7354865	0.0699961	0.0702597	0.0709655	0.153919	0.154392	0.154484	0.62888	0.628915	0.629101	77.5476	77.5564	77.5589	0.029685	0.223041	1.49767	0.0182686	1.30137	1.49682	0.0153427	0.109467	0.926695	0.00811434	0.0634343	0.502341	0.00515485	0.0446584	0.0624652	
weak_p2	2048	1024	2	2097153	2097153	2097153	15836465	2097153	15836465	0.170253	0.170928	0.172208	0.383288	0.384124	0.384892	1.17761	1.17788	1.17831	189.008	189.024	189.029	0.00014925	0.241578	3.11309	0	2.93711	3.18151	0	0.121285	1.95903	0	0.0697294	1.02492	0	0.0448508	0.0592766	
weak_p2	4096	1024	2	4194304	4194304	4194304	29383413	4194304	29383413	0.67007	0.672015	0.67479	1.44825	1.45074	1.45278	3.82115	3.82149	3.82217	486.017	486.049	486.06	0.00013876	0.235981	5.58712	0	5.44473	5.69703	0	0.117769	3.54606	0	0.0676852	1.86082	0	0.0448266	0.0642869	
weak_p2	8192	1024	2	8388613	8388613	8388613	62887579	8388613	62887579	3.38723	3.39199	3.40039	6.91637	6.92441	6.92926	16.8354	16.8413	16.8472	1563.68	1563.73	1563.74	0.00013876	0.253971	11.4412	0	11.478	11.7973	0	0.129214	7.21764	0	0.0738715	3.79036	0	0.0449239	0.0661402	
weak_p2	16384	1024	2	16814541	16814541	16814541	0	16814541	117667451	28.5321	28.5366	28.5631	54.9522	54.9786	54.9841	122.911	122.936	122.962	0	0	0	0.000137806	0.24953	20.9962	0	21.1407	21.4795	0	0.127922	13.4648	0	0.0705888	6.80868	0	0.0449556	0.173293	


==> Data/weak_p2_2K.txt <==
msgPrefix	npes	pts_per_core	eleOrder	treeSortSz	treeConstructionSz	treeBalancingSz	constrNumNodes	treeMatvecSz	matvecNumNodes	sort(min)	sort(mean)	sort(max)	constr(min)	constr(mean)	constr(max)	bal(min)	bal(mean)	bal(max)	adaptive_oda(min)	adaptive_oda(mean)	adaptive_oda(max)	matvec(min)	matvec(mean)	matvec(max)	ghostexchange(min)	ghostexchange(mean)	ghostexchange(max)	topdown(min)	topdown(mean)	topdown(max)	bottomup(min)	bottomup(mean)	bottomup(max)	elemental(min)	elemental(mean)	elemental(max)	
weak_p2	1	1024	2	1024	1024	1024	10449	1024	10449	0.0017581	0.0017581	0.0017581	0.00369072	0.00369072	0.00369072	0.0509822	0.0509822	0.0509822	2.03399	2.03399	2.03399	0.167395	0.167395	0.167395	9.53674e-07	9.53674e-07	9.53674e-07	0.0756955	0.0756955	0.0756955	0.043143	0.043143	0.043143	0.0440056	0.0440056	0.0440056	
weak_p2	2	1024	2	2053	2053	2053	16573	2053	16573	0.00316381	0.00318229	0.00320077	0.00669169	0.00671041	0.00672913	0.0825496	0.082552	0.0825543	5.51346	5.51382	5.51418	0.145809	0.160573	0.175338	7.82013e-05	0.0148696	0.0296609	0.064461	0.070837	0.077213	0.0376563	0.0415086	0.0453608	0.0396974	0.0439017	0.048106	
weak_p2	4	1024	2	4097	4097	4097	32193	4097	32193	0.00353122	0.00363642	0.0039165	0.0075829	0.00760108	0.00761223	0.0778668	0.0778717	0.077878	6.10951	6.10974	6.11034	0.159172	0.164563	0.172189	0.000172138	0.00779575	0.0131967	0.0708258	0.0730786	0.0760498	0.0420535	0.0436005	0.0455153	0.0421221	0.0436503	0.046175	
weak_p2	8	1024	2	8192	8192	8192	66387	8192	66387	0.00392556	0.00402161	0.00428271	0.00877714	0.00879043	0.00880694	0.0936577	0.0936633	0.093667	7.19728	7.19822	7.19969	0.161921	0.175097	0.191845	0.000151157	0.0168722	0.0301163	0.0740128	0.0793902	0.0850151	0.0430973	0.0464787	0.0495622	0.0407672	0.0449164	0.0550399	
weak_p2	16	1024	2	16389	16389	16389	119085	16389	119085	0.00455666	0.00473572	0.00502801	0.0107484	0.0107729	0.0108027	0.11055	0.110557	0.110563	8.29567	8.29826	8.30189	0.163919	0.179511	0.197365	0.000443935	0.0182439	0.034085	0.0736494	0.0824415	0.0938704	0.0440257	0.0489053	0.0547988	0.0398197	0.043691	0.046809	
weak_p2	32	1024	2	32769	32769	32769	272337	32769	272337	0.00488615	0.0051534	0.005445	0.0112762	0.0112979	0.0113175	0.123947	0.123967	0.123989	9.2711	9.27792	9.28045	0.182069	0.202912	0.241365	0.00117254	0.0399638	0.0609198	0.0863955	0.0976907	0.122553	0.0503428	0.0565008	0.069895	0.0406041	0.0438424	0.0496635	
weak_p2	64	1024	2	65536	65536	65536	464297	65536	464297	0.00621414	0.00650425	0.00694251	0.0154352	0.0154614	0.015492	0.177278	0.177295	0.177307	11.5262	11.5336	11.5378	0.166719	0.195021	0.268151	0.00201154	0.0754507	0.103516	0.0776904	0.0920331	0.139102	0.0453653	0.0540568	0.0797415	0.0393906	0.0440615	0.0624919	
weak_p2	128	1024	2	131077	131077	131077	1036103	131077	1036103	0.00770068	0.00806406	0.00885105	0.0202582	0.0202954	0.0203357	0.185097	0.185134	0.18518	15.5479	15.5651	15.5738	0.187321	0.214153	0.37987	0.00348306	0.170402	0.197465	0.0898166	0.104461	0.209975	0.0524662	0.0605431	0.117721	0.0392537	0.0439139	0.0541801	
weak_p2	256	1024	2	262145	262145	262145	1843141	262145	1843141	0.0115645	0.0117898	0.0121298	0.0260317	0.0261051	0.0261543	0.249156	0.249181	0.249579	22.6335	22.65	22.6612	0.154454	0.208017	0.514572	0.00521708	0.313425	0.36705	0.0742993	0.100364	0.295396	0.0428069	0.0584094	0.164962	0.0336185	0.0440467	0.0584838	
#weak_p2	512	1024	2	524288	524288	524288	4018177	524288	4018177	0.0197606	0.0199409	0.0203953	0.0403721	0.0404118	0.0404496	0.287169	0.287215	0.287599	39.6868	39.6965	39.7143	0.115927	0.225842	0.915689	0.0101418	0.706626	0.817576	0.0573518	0.111915	0.546855	0.032547	0.0645262	0.303057	0.0230699	0.0440013	0.0578306	
#weak_p2	1024	1024	2	1048581	1048581	1048581	7354865	1048581	7354865	0.0699961	0.0702597	0.0709655	0.153919	0.154392	0.154484	0.62888	0.628915	0.629101	77.5476	77.5564	77.5589	0.029685	0.223041	1.49767	0.0182686	1.30137	1.49682	0.0153427	0.109467	0.926695	0.00811434	0.0634343	0.502341	0.00515485	0.0446584	0.0624652	
#weak_p2	2048	1024	2	2097153	2097153	2097153	15836465	2097153	15836465	0.170253	0.170928	0.172208	0.383288	0.384124	0.384892	1.17761	1.17788	1.17831	189.008	189.024	189.029	0.00014925	0.241578	3.11309	0	2.93711	3.18151	0	0.121285	1.95903	0	0.0697294	1.02492	0	0.0448508	0.0592766	

